Solution Methods for Infinite-Dimensional Generalized Disjunctive Programming

Generalized disjunctive programming (GDP) expresses mixed discrete-continuous decisions through Boolean indicators and disjunctions, and can be systematically solved via a library of methods proposed in the literature. The recent InfiniteGDP abstraction lifts this modeling layer to continuous domains such as time, space, and uncertainty, but only the big-M and hull reformulations, the two endpoints of the relaxation spectrum, have been generalized to the infinite setting. This work closes this gap by generalizing four other GDP solution methods to infinite-dimensional optimization: the multiple big-M reformulation, P-split reformulation, cutting plane reformulation, and the logic-based outer approximation algorithm. It further proposes MBM-GP, a novel Gaussian-process variant of multiple big-M that learns the big-M function over the infinite domain from a small subset of the subproblem solves. Moreover, these approaches are implemented in the Julia package InfiniteDisjunctiveProgramming.jl. The methods are benchmarked on case studies arising in dynamic and stochastic optimization. The results demonstrate how the generalized solution methods can outperform big-M and hull, with MBM-GP retaining the tightness of multiple big-M at a fraction of its reformulation cost.

==> data/mbmgp_demo_fit.csv <==
t,mean,lcb,ucb
0.000000,2.000000,1.999844,2.000156
0.002500,2.004959,1.974423,2.035495
0.005000,2.010624,1.950216,2.071031
0.007500,2.016992,1.927432,2.106553
0.010000,2.024060,1.906116,2.142003
0.012500,2.031821,1.886317,2.177325
0.015000,2.040268,1.868075,2.212461
0.017500,2.049393,1.851433,2.247353
0.020000,2.059185,1.836426,2.281945
0.022500,2.069635,1.823089,2.316181
0.025000,2.080729,1.811452,2.350006
0.027500,2.092454,1.801543,2.383364
0.030000,2.104795,1.793385,2.416204
0.032500,2.117736,1.786998,2.448473
0.035000,2.131259,1.782398,2.480121
0.037500,2.145348,1.779597,2.511100
0.040000,2.159982,1.778602,2.541362
0.042500,2.175142,1.779419,2.570865
0.045000,2.190805,1.782045,2.599565
0.047500,2.206951,1.786477,2.627424
0.050000,2.223555,1.792706,2.654404
0.052500,2.240594,1.800718,2.680471
0.055000,2.258044,1.810495,2.705594
0.057500,2.275880,1.822017,2.729744
0.060000,2.294076,1.835255,2.752897
0.062500,2.312606,1.850181,2.775031
0.065000,2.331442,1.866757,2.796127
0.067500,2.350559,1.884947,2.816170
0.070000,2.369927,1.904705,2.835150
0.072500,2.389521,1.925984,2.853058
0.075000,2.409312,1.948734,2.869890
0.077500,2.429271,1.972898,2.885645
0.080000,2.449372,1.998417,2.900327
0.082500,2.469586,2.025229,2.913942
0.085000,2.489884,2.053267,2.926502
0.087500,2.510240,2.082462,2.938018
0.090000,2.530626,2.112740,2.948511
0.092500,2.551014,2.144027,2.958000
0.095000,2.571377,2.176244,2.966510
0.097500,2.591689,2.209309,2.974069
0.100000,2.611925,2.243141,2.980709
0.102500,2.632058,2.277652,2.986463
0.105000,2.652063,2.312757,2.991369
0.107500,2.671916,2.348366,2.995466
0.110000,2.691594,2.384390,2.998798
0.112500,2.711074,2.420738,3.001410
0.115000,2.730333,2.457317,3.003349
0.117500,2.749350,2.494035,3.004665
0.120000,2.768105,2.530800,3.005409
0.122500,2.786577,2.567520,3.005635
0.125000,2.804749,2.604102,3.005396
0.127500,2.822603,2.640456,3.004750
0.130000,2.840121,2.676490,3.003753
0.132500,2.857289,2.712116,3.002461
0.135000,2.874090,2.747246,3.000935
0.137500,2.890512,2.781794,2.999230
0.140000,2.906542,2.815677,2.997407
0.142500,2.922168,2.848814,2.995521
0.145000,2.937379,2.881125,2.993632
0.147500,2.952166,2.912536,2.991796
0.150000,2.966520,2.942973,2.990067
0.152500,2.980433,2.972366,2.988500
0.155000,2.993900,2.987144,3.000656
0.157500,3.006915,2.986058,3.027772
0.160000,3.019472,2.985284,3.053661
0.162500,3.031570,2.984870,3.078270
0.165000,3.043205,2.984860,3.101549
0.167500,3.054375,2.985295,3.123454
0.170000,3.065080,2.986214,3.143947
0.172500,3.075320,2.987650,3.162991
0.175000,3.085097,2.989637,3.180557
0.177500,3.094412,2.992203,3.196621
0.180000,3.103268,2.995373,3.211163
0.182500,3.111668,2.999167,3.224168
0.185000,3.119616,3.003604,3.235629
0.187500,3.127118,3.008696,3.245540
0.190000,3.134179,3.014454,3.253904
0.192500,3.140805,3.020882,3.260727
0.195000,3.147002,3.027983,3.266021
0.197500,3.152778,3.035754,3.269803
0.200000,3.158141,3.044187,3.272095
0.202500,3.163098,3.053272,3.272924
0.205000,3.167658,3.062995,3.272322
0.207500,3.171830,3.073336,3.270325
0.210000,3.175623,3.084272,3.266975
0.212500,3.179046,3.095777,3.262316
0.215000,3.182109,3.107821,3.256398
0.217500,3.184822,3.120369,3.249274
0.220000,3.187193,3.133385,3.241002
0.222500,3.189234,3.146827,3.231642
0.225000,3.190955,3.160651,3.221258
0.227500,3.192364,3.174812,3.209916
0.230000,3.193472,3.189257,3.197688
0.232500,3.194290,3.184637,3.203943
0.235000,3.194826,3.170848,3.218804
0.237500,3.195091,3.156391,3.233790
0.240000,3.195094,3.141344,3.248843
0.242500,3.194843,3.125785,3.263902
0.245000,3.194350,3.109791,3.278908
0.247500,3.193621,3.093444,3.293797
0.250000,3.192666,3.076822,3.308509
0.252500,3.191493,3.060005,3.322980
0.255000,3.190110,3.043071,3.337148
0.257500,3.188524,3.026099,3.350950
0.260000,3.186744,3.009164,3.364324
0.262500,3.184776,2.992344,3.377208
0.265000,3.182627,2.975710,3.389544
0.267500,3.180302,2.959334,3.401271
0.270000,3.177810,2.943286,3.412333
0.272500,3.175154,2.927632,3.422675
0.275000,3.172340,2.912436,3.432244
0.277500,3.169374,2.897758,3.440990
0.280000,3.166260,2.883654,3.448865
0.282500,3.163002,2.870180,3.455824
0.285000,3.159605,2.857383,3.461827
0.287500,3.156072,2.845310,3.466835
0.290000,3.152408,2.834003,3.470813
0.292500,3.148615,2.823498,3.473732
0.295000,3.144696,2.813828,3.475565
0.297500,3.140656,2.805022,3.476289
0.300000,3.136495,2.797103,3.475887
0.302500,3.132217,2.790091,3.474344
0.305000,3.127826,2.783999,3.471652
0.307500,3.123322,2.778837,3.467806
0.310000,3.118708,2.774610,3.462806
0.312500,3.113987,2.771319,3.456656
0.315000,3.109162,2.768958,3.449366
0.317500,3.104234,2.767519,3.440950
0.320000,3.099207,2.766989,3.431425
0.322500,3.094083,2.767350,3.420817
0.325000,3.088865,2.768579,3.409150
0.327500,3.083555,2.770651,3.396459
0.330000,3.078158,2.773537,3.382778
0.332500,3.072676,2.777202,3.368149
0.335000,3.067113,2.781610,3.352616
0.337500,3.061474,2.786721,3.336226
0.340000,3.055762,2.792492,3.319032
0.342500,3.049983,2.798877,3.301089
0.345000,3.044141,2.805828,3.282454
0.347500,3.038243,2.813295,3.263190
0.350000,3.032293,2.821227,3.243360
0.352500,3.026299,2.829568,3.223030
0.355000,3.020268,2.838266,3.202269
0.357500,3.014206,2.847265,3.181147
0.360000,3.008121,2.856508,3.159735
0.362500,3.002023,2.865939,3.138107
0.365000,2.995919,2.875502,3.116336
0.367500,2.989819,2.885141,3.094497
0.370000,2.983733,2.894803,3.072663
0.372500,2.977671,2.904431,3.050911
0.375000,2.971644,2.913976,3.029313
0.377500,2.965663,2.923384,3.007943
0.380000,2.959741,2.932609,2.986873
0.382500,2.953888,2.941602,2.966175
0.385000,2.948119,2.945910,2.950328
0.387500,2.942445,2.926163,2.958727
0.390000,2.936880,2.906985,2.966776
0.392500,2.931439,2.888441,2.974437
0.395000,2.926134,2.870591,2.981678
0.397500,2.920981,2.853492,2.988470
0.400000,2.915994,2.837198,2.994791
0.402500,2.911188,2.821757,3.000619
0.405000,2.906577,2.807216,3.005938
0.407500,2.902177,2.793618,3.010737
0.410000,2.898003,2.781000,3.015007
0.412500,2.894070,2.769396,3.018744
0.415000,2.890393,2.758837,3.021949
0.417500,2.886986,2.749347,3.024626
0.420000,2.883866,2.740948,3.026784
0.422500,2.881046,2.733657,3.028435
0.425000,2.878541,2.727485,3.029596
0.427500,2.876364,2.722441,3.030288
0.430000,2.874530,2.718527,3.030534
0.432500,2.873052,2.715742,3.030362
0.435000,2.871942,2.714082,3.029803
0.437500,2.871213,2.713536,3.028891
0.440000,2.870877,2.714091,3.027662
0.442500,2.870944,2.715730,3.026157
0.445000,2.871424,2.718431,3.024418
0.447500,2.872328,2.722169,3.022487
0.450000,2.873664,2.726917,3.020411
0.452500,2.875440,2.732643,3.018237
0.455000,2.877663,2.739312,3.016013
0.457500,2.880338,2.746888,3.013789
0.460000,2.883472,2.755331,3.011613
0.462500,2.887069,2.764601,3.009536
0.465000,2.891130,2.774653,3.007608
0.467500,2.895659,2.785442,3.005876
0.470000,2.900657,2.796923,3.004391
0.472500,2.906123,2.809048,3.003197
0.475000,2.912055,2.821769,3.002342
0.477500,2.918452,2.835037,3.001867
0.480000,2.925310,2.848803,3.001816
0.482500,2.932623,2.863019,3.002227
0.485000,2.940387,2.877637,3.003137
0.487500,2.948593,2.892608,3.004579
0.490000,2.957234,2.907885,3.006582
0.492500,2.966300,2.923424,3.009175
0.495000,2.975779,2.939178,3.012381
0.497500,2.985661,2.955104,3.016218
0.500000,2.995933,2.971162,3.020704
0.502500,3.006579,2.987310,3.025848
0.505000,3.017586,3.003512,3.031660
0.507500,3.028936,3.019730,3.038141
0.510000,3.040612,3.035931,3.045293
0.512500,3.052596,3.052064,3.053128
0.515000,3.064869,3.061570,3.068168
0.517500,3.077410,3.070682,3.084137
0.520000,3.090197,3.080416,3.099979
0.522500,3.103210,3.090751,3.115669
0.525000,3.116424,3.101663,3.131186
0.527500,3.129817,3.113121,3.146513
0.530000,3.143363,3.125092,3.161634
0.532500,3.157037,3.137541,3.176534
0.535000,3.170814,3.150428,3.191200
0.537500,3.184667,3.163710,3.205623
0.540000,3.198568,3.177342,3.219794
0.542500,3.212491,3.191277,3.233705
0.545000,3.226407,3.205465,3.247349
0.547500,3.240287,3.219853,3.260721
0.550000,3.254103,3.234389,3.273817
0.552500,3.267826,3.249018,3.286633
0.555000,3.281425,3.263685,3.299165
0.557500,3.294872,3.278333,3.311411
0.560000,3.308136,3.292907,3.323366
0.562500,3.321188,3.307348,3.335027
0.565000,3.333997,3.321602,3.346391
0.567500,3.346533,3.335613,3.357452
0.570000,3.358766,3.349326,3.368206
0.572500,3.370666,3.362686,3.378645
0.575000,3.382203,3.375643,3.388763
0.577500,3.393348,3.388145,3.398550
0.580000,3.404070,3.400145,3.407995
0.582500,3.414341,3.411595,3.417087
0.585000,3.424132,3.422450,3.425814
0.587500,3.433414,3.432664,3.434163
0.590000,3.442158,3.441986,3.442330
0.592500,3.450339,3.449588,3.451090
0.595000,3.457927,3.456671,3.459183
0.597500,3.464897,3.463284,3.466509
0.600000,3.471222,3.469405,3.473039
0.602500,3.476878,3.475008,3.478748
0.605000,3.481839,3.480062,3.483616
0.607500,3.486083,3.484539,3.487626
0.610000,3.489585,3.488403,3.490766
0.612500,3.492324,3.491619,3.493028
0.615000,3.494278,3.494095,3.494461
0.617500,3.495428,3.494824,3.496031
0.620000,3.495753,3.494409,3.497097
0.622500,3.495237,3.493092,3.497382
0.625000,3.493862,3.490881,3.496842
0.627500,3.491611,3.487786,3.495437
0.630000,3.488471,3.483814,3.493129
0.632500,3.484429,3.478977,3.489880
0.635000,3.479471,3.473288,3.485654
0.637500,3.473588,3.466761,3.480415
0.640000,3.466770,3.459412,3.474129
0.642500,3.459010,3.451258,3.466762
0.645000,3.450301,3.442318,3.458285
0.647500,3.440639,3.432611,3.448668
0.650000,3.430021,3.422157,3.437886
0.652500,3.418445,3.410975,3.425915
0.655000,3.405912,3.399088,3.412736
0.657500,3.392423,3.386514,3.398332
0.660000,3.377982,3.373274,3.382690
0.662500,3.362596,3.359389,3.365802
0.665000,3.346270,3.344873,3.347666
0.667500,3.329014,3.328248,3.329780
0.670000,3.310839,3.307619,3.314060
0.672500,3.291758,3.285739,3.297777
0.675000,3.271786,3.262632,3.280939
0.677500,3.250938,3.238317,3.263559
0.680000,3.229233,3.212817,3.245650
0.682500,3.206692,3.186161,3.227223
0.685000,3.183336,3.158381,3.208290
0.687500,3.159188,3.129517,3.188859
0.690000,3.134275,3.099612,3.168939
0.692500,3.108624,3.068713,3.148534
0.695000,3.082263,3.036875,3.127651
0.697500,3.055223,3.004155,3.106292
0.700000,3.027537,2.970615,3.084459
0.702500,2.999238,2.936321,3.062154
0.705000,2.970361,2.901346,3.039376
0.707500,2.940943,2.865763,3.016124
0.710000,2.911023,2.829650,2.992396
0.712500,2.880639,2.793090,2.968188
0.715000,2.849832,2.756166,2.943498
0.717500,2.818643,2.718966,2.918320
0.720000,2.787115,2.681580,2.892651
0.722500,2.755292,2.644099,2.866485
0.725000,2.723217,2.606616,2.839819
0.727500,2.690936,2.569225,2.812648
0.730000,2.658494,2.532022,2.784967
0.732500,2.625937,2.495102,2.756772
0.735000,2.593312,2.458561,2.728062
0.737500,2.560664,2.422493,2.698834
0.740000,2.528040,2.386993,2.669087
0.742500,2.495487,2.352153,2.638821
0.745000,2.463051,2.318064,2.608037
0.747500,2.430778,2.284816,2.576739
0.750000,2.398713,2.252495,2.544931
0.752500,2.366902,2.221185,2.512619
0.755000,2.335390,2.190967,2.479813
0.757500,2.304219,2.161916,2.446521
0.760000,2.273432,2.134107,2.412757
0.762500,2.243071,2.107607,2.378534
0.765000,2.213176,2.082482,2.343870
0.767500,2.183786,2.058789,2.308783
0.770000,2.154940,2.036585,2.273295
0.772500,2.126673,2.015918,2.237429
0.775000,2.099021,1.996831,2.201211
0.777500,2.072016,1.979362,2.164669
0.780000,2.045689,1.963544,2.127834
0.782500,2.020070,1.949403,2.090738
0.785000,1.995188,1.936958,2.053417
0.787500,1.971066,1.926225,2.015907
0.790000,1.947729,1.917211,1.978247
0.792500,1.925198,1.909917,1.940480
0.795000,1.903493,1.902631,1.904356
0.797500,1.882631,1.864790,1.900473
0.800000,1.862627,1.826961,1.898294
0.802500,1.843494,1.789205,1.897783
0.805000,1.825243,1.751572,1.898914
0.807500,1.807881,1.714111,1.901651
0.810000,1.791415,1.676874,1.905957
0.812500,1.775850,1.639913,1.911787
0.815000,1.761187,1.603281,1.919093
0.817500,1.747426,1.567033,1.927819
0.820000,1.734565,1.531220,1.937909
0.822500,1.722599,1.495899,1.949299
0.825000,1.711522,1.461123,1.961922
0.827500,1.701327,1.426945,1.975708
0.830000,1.692002,1.393420,1.990583
0.832500,1.683536,1.360602,2.006470
0.835000,1.675916,1.328542,2.023290
0.837500,1.669126,1.297292,2.040960
0.840000,1.663150,1.266904,2.059396
0.842500,1.657970,1.237428,2.078512
0.845000,1.653566,1.208912,2.098220
0.847500,1.649918,1.181404,2.118432
0.850000,1.647003,1.154949,2.139058
0.852500,1.644800,1.129591,2.160008
0.855000,1.643284,1.105375,2.181194
0.857500,1.642431,1.082339,2.202524
0.860000,1.642217,1.060524,2.223909
0.862500,1.642614,1.039966,2.245262
0.865000,1.643598,1.020700,2.266495
0.867500,1.645141,1.002760,2.287522
0.870000,1.647217,0.986175,2.308259
0.872500,1.649799,0.970974,2.328624
0.875000,1.652860,0.957183,2.348537
0.877500,1.656374,0.944827,2.367920
0.880000,1.660313,0.933927,2.386698
0.882500,1.664651,0.924502,2.404801
0.885000,1.669363,0.916568,2.422157
0.887500,1.674423,0.910142,2.438703
0.890000,1.679805,0.905234,2.454376
0.892500,1.685486,0.901855,2.469117
0.895000,1.691442,0.900012,2.482872
0.897500,1.697650,0.899711,2.495589
0.900000,1.704087,0.900954,2.507221
0.902500,1.710734,0.903742,2.517725
0.905000,1.717568,0.908075,2.527062
0.907500,1.724572,0.913947,2.535197
0.910000,1.731727,0.921354,2.542099
0.912500,1.739015,0.930288,2.547742
0.915000,1.746421,0.940738,2.552103
0.917500,1.753929,0.952694,2.555164
0.920000,1.761525,0.966140,2.556911
0.922500,1.769198,0.981061,2.557334
0.925000,1.776934,0.997441,2.556427
0.927500,1.784724,1.015258,2.554189
0.930000,1.792557,1.034493,2.550621
0.932500,1.800427,1.055123,2.545730
0.935000,1.808324,1.077123,2.539526
0.937500,1.816244,1.100467,2.532021
0.940000,1.824181,1.125128,2.523234
0.942500,1.832131,1.151077,2.513184
0.945000,1.840090,1.178284,2.501895
0.947500,1.848056,1.206717,2.489395
0.950000,1.856029,1.236344,2.475714
0.952500,1.864006,1.267129,2.460883
0.955000,1.871989,1.299039,2.444940
0.957500,1.879979,1.332036,2.427922
0.960000,1.887976,1.366084,2.409869
0.962500,1.895984,1.401143,2.390825
0.965000,1.904005,1.437175,2.370835
0.967500,1.912042,1.474139,2.349944
0.970000,1.920099,1.511995,2.328202
0.972500,1.928180,1.550701,2.305659
0.975000,1.936289,1.590213,2.282365
0.977500,1.944432,1.630490,2.258374
0.980000,1.952613,1.671488,2.233738
0.982500,1.960837,1.713162,2.208512
0.985000,1.969110,1.755469,2.182751
0.987500,1.977436,1.798362,2.156509
0.990000,1.985821,1.841798,2.129844
0.992500,1.994269,1.885729,2.102809
0.995000,2.002787,1.930112,2.075461
0.997500,2.011378,1.974899,2.047856
1.000000,2.020047,2.019891,2.020203


==> data/mbmgp_demo_pts.csv <==
t,M
0.000000,2.000000
0.153846,2.987741
0.230769,3.193754
0.384615,2.949000
0.512821,3.054154
0.589744,3.441287
0.615385,3.494508
0.666667,3.334869
0.794872,1.904586
1.000000,2.020047


==> data/mbmgp_demo_true.csv <==
t,M
0.000000,2.000000
0.002500,2.018849
0.005000,2.037693
0.007500,2.056528
0.010000,2.075349
0.012500,2.094151
0.015000,2.112930
0.017500,2.131682
0.020000,2.150400
0.022500,2.169082
0.025000,2.187722
0.027500,2.206316
0.030000,2.224858
0.032500,2.243346
0.035000,2.261773
0.037500,2.280135
0.040000,2.298429
0.042500,2.316649
0.045000,2.334791
0.047500,2.352850
0.050000,2.370822
0.052500,2.388703
0.055000,2.406488
0.057500,2.424172
0.060000,2.441752
0.062500,2.459223
0.065000,2.476581
0.067500,2.493821
0.070000,2.510940
0.072500,2.527932
0.075000,2.544795
0.077500,2.561522
0.080000,2.578112
0.082500,2.594559
0.085000,2.610859
0.087500,2.627009
0.090000,2.643004
0.092500,2.658840
0.095000,2.674514
0.097500,2.690022
0.100000,2.705360
0.102500,2.720524
0.105000,2.735510
0.107500,2.750316
0.110000,2.764936
0.112500,2.779368
0.115000,2.793608
0.117500,2.807652
0.120000,2.821498
0.122500,2.835141
0.125000,2.848579
0.127500,2.861808
0.130000,2.874824
0.132500,2.887626
0.135000,2.900209
0.137500,2.912571
0.140000,2.924709
0.142500,2.936619
0.145000,2.948299
0.147500,2.959746
0.150000,2.970958
0.152500,2.981931
0.155000,2.992664
0.157500,3.003153
0.160000,3.013396
0.162500,3.023391
0.165000,3.033136
0.167500,3.042627
0.170000,3.051864
0.172500,3.060844
0.175000,3.069565
0.177500,3.078025
0.180000,3.086222
0.182500,3.094154
0.185000,3.101821
0.187500,3.109220
0.190000,3.116349
0.192500,3.123208
0.195000,3.129795
0.197500,3.136109
0.200000,3.142149
0.202500,3.147913
0.205000,3.153401
0.207500,3.158613
0.210000,3.163547
0.212500,3.168202
0.215000,3.172579
0.217500,3.176678
0.220000,3.180496
0.222500,3.184036
0.225000,3.187296
0.227500,3.190277
0.230000,3.192979
0.232500,3.195403
0.235000,3.197548
0.237500,3.199417
0.240000,3.201009
0.242500,3.202325
0.245000,3.203367
0.247500,3.204136
0.250000,3.204633
0.252500,3.204860
0.255000,3.204819
0.257500,3.204512
0.260000,3.203940
0.262500,3.203106
0.265000,3.202013
0.267500,3.200663
0.270000,3.199059
0.272500,3.197204
0.275000,3.195102
0.277500,3.192755
0.280000,3.190167
0.282500,3.187343
0.285000,3.184286
0.287500,3.181000
0.290000,3.177491
0.292500,3.173763
0.295000,3.169820
0.297500,3.165669
0.300000,3.161315
0.302500,3.156762
0.305000,3.152018
0.307500,3.147089
0.310000,3.141980
0.312500,3.136699
0.315000,3.131253
0.317500,3.125648
0.320000,3.119893
0.322500,3.113995
0.325000,3.107962
0.327500,3.101803
0.330000,3.095526
0.332500,3.089139
0.335000,3.082652
0.337500,3.076075
0.340000,3.069416
0.342500,3.062686
0.345000,3.055895
0.347500,3.049053
0.350000,3.042171
0.352500,3.035259
0.355000,3.028329
0.357500,3.021392
0.360000,3.014459
0.362500,3.007543
0.365000,3.000655
0.367500,2.993807
0.370000,2.987012
0.372500,2.980282
0.375000,2.973629
0.377500,2.967067
0.380000,2.960609
0.382500,2.954266
0.385000,2.948054
0.387500,2.941983
0.390000,2.936069
0.392500,2.930323
0.395000,2.924760
0.397500,2.919393
0.400000,2.914234
0.402500,2.909298
0.405000,2.904596
0.407500,2.900143
0.410000,2.895950
0.412500,2.892031
0.415000,2.888399
0.417500,2.885064
0.420000,2.882041
0.422500,2.879339
0.425000,2.876971
0.427500,2.874948
0.430000,2.873281
0.432500,2.871980
0.435000,2.871054
0.437500,2.870514
0.440000,2.870368
0.442500,2.870625
0.445000,2.871293
0.447500,2.872378
0.450000,2.873888
0.452500,2.875828
0.455000,2.878204
0.457500,2.881020
0.460000,2.884280
0.462500,2.887987
0.465000,2.892144
0.467500,2.896751
0.470000,2.901809
0.472500,2.907317
0.475000,2.913275
0.477500,2.919680
0.480000,2.926528
0.482500,2.933816
0.485000,2.941538
0.487500,2.949688
0.490000,2.958259
0.492500,2.967243
0.495000,2.976629
0.497500,2.986408
0.500000,2.996568
0.502500,3.007097
0.505000,3.017981
0.507500,3.029206
0.510000,3.040755
0.512500,3.052612
0.515000,3.064760
0.517500,3.077179
0.520000,3.089850
0.522500,3.102751
0.525000,3.115862
0.527500,3.129160
0.530000,3.142621
0.532500,3.156221
0.535000,3.169935
0.537500,3.183736
0.540000,3.197598
0.542500,3.211494
0.545000,3.225396
0.547500,3.239275
0.550000,3.253101
0.552500,3.266845
0.555000,3.280477
0.557500,3.293967
0.560000,3.307283
0.562500,3.320394
0.565000,3.333269
0.567500,3.345877
0.570000,3.358187
0.572500,3.370166
0.575000,3.381783
0.577500,3.393008
0.580000,3.403808
0.582500,3.414155
0.585000,3.424016
0.587500,3.433362
0.590000,3.442164
0.592500,3.450393
0.595000,3.458021
0.597500,3.465020
0.600000,3.471363
0.602500,3.477026
0.605000,3.481982
0.607500,3.486209
0.610000,3.489683
0.612500,3.492382
0.615000,3.494286
0.617500,3.495377
0.620000,3.495634
0.622500,3.495043
0.625000,3.493588
0.627500,3.491254
0.630000,3.488029
0.632500,3.483903
0.635000,3.478865
0.637500,3.472909
0.640000,3.466027
0.642500,3.458216
0.645000,3.449471
0.647500,3.439793
0.650000,3.429180
0.652500,3.417634
0.655000,3.405161
0.657500,3.391764
0.660000,3.377450
0.662500,3.362228
0.665000,3.346108
0.667500,3.329102
0.670000,3.311223
0.672500,3.292487
0.675000,3.272908
0.677500,3.252505
0.680000,3.231298
0.682500,3.209308
0.685000,3.186555
0.687500,3.163064
0.690000,3.138860
0.692500,3.113967
0.695000,3.088414
0.697500,3.062228
0.700000,3.035438
0.702500,3.008074
0.705000,2.980168
0.707500,2.951751
0.710000,2.922856
0.712500,2.893516
0.715000,2.863765
0.717500,2.833638
0.720000,2.803168
0.722500,2.772392
0.725000,2.741346
0.727500,2.710064
0.730000,2.678584
0.732500,2.646941
0.735000,2.615172
0.737500,2.583313
0.740000,2.551400
0.742500,2.519469
0.745000,2.487555
0.747500,2.455694
0.750000,2.423921
0.752500,2.392271
0.755000,2.360778
0.757500,2.329474
0.760000,2.298394
0.762500,2.267570
0.765000,2.237032
0.767500,2.206813
0.770000,2.176941
0.772500,2.147447
0.775000,2.118358
0.777500,2.089702
0.780000,2.061505
0.782500,2.033793
0.785000,2.006590
0.787500,1.979919
0.790000,1.953804
0.792500,1.928265
0.795000,1.903322
0.797500,1.878994
0.800000,1.855301
0.802500,1.832257
0.805000,1.809879
0.807500,1.788182
0.810000,1.767179
0.812500,1.746882
0.815000,1.727303
0.817500,1.708451
0.820000,1.690336
0.822500,1.672965
0.825000,1.656346
0.827500,1.640484
0.830000,1.625383
0.832500,1.611048
0.835000,1.597481
0.837500,1.584685
0.840000,1.572659
0.842500,1.561404
0.845000,1.550918
0.847500,1.541200
0.850000,1.532247
0.852500,1.524055
0.855000,1.516621
0.857500,1.509939
0.860000,1.504003
0.862500,1.498807
0.865000,1.494343
0.867500,1.490605
0.870000,1.487583
0.872500,1.485270
0.875000,1.483655
0.877500,1.482728
0.880000,1.482480
0.882500,1.482899
0.885000,1.483975
0.887500,1.485695
0.890000,1.488049
0.892500,1.491024
0.895000,1.494608
0.897500,1.498787
0.900000,1.503550
0.902500,1.508882
0.905000,1.514772
0.907500,1.521205
0.910000,1.528168
0.912500,1.535647
0.915000,1.543630
0.917500,1.552101
0.920000,1.561048
0.922500,1.570456
0.925000,1.580313
0.927500,1.590603
0.930000,1.601314
0.932500,1.612433
0.935000,1.623944
0.937500,1.635836
0.940000,1.648094
0.942500,1.660705
0.945000,1.673657
0.947500,1.686936
0.950000,1.700530
0.952500,1.714425
0.955000,1.728609
0.957500,1.743070
0.960000,1.757795
0.962500,1.772772
0.965000,1.787990
0.967500,1.803436
0.970000,1.819100
0.972500,1.834969
0.975000,1.851033
0.977500,1.867281
0.980000,1.883701
0.982500,1.900283
0.985000,1.917017
0.987500,1.933893
0.990000,1.950900
0.992500,1.968028
0.995000,1.985268
0.997500,2.002611
1.000000,2.020047


==> data/solpct_bio_nc_bigm.csv <==
time_s,sol_frac
0.000,0.0000
99.000,0.9921
100.210,0.9921
700.000,0.9921


==> data/solpct_bio_nc_hull.csv <==
time_s,sol_frac
0.000,0.0000
495.000,0.9999
495.900,0.9999
700.000,0.9999


==> data/solpct_bio_nc_mbm.csv <==
time_s,sol_frac
0.000,0.0000
16.000,0.9985
700.000,0.9985


==> data/solpct_bio_nc_mbmgp.csv <==
time_s,sol_frac
0.000,0.0000
24.000,0.9985
700.000,0.9985


==> data/solpct_bio_nc_psplit.csv <==
time_s,sol_frac
0.000,0.0000
663.000,0.9865
663.000,0.9868
700.000,0.9868


==> data/solpct_f1_loa.csv <==
time_s,sol_frac
0.000,0.0000
250.798,0.2188
1250.000,0.2188


==> data/solpct_f1_mbm.csv <==
time_s,sol_frac
0.000,0.0000
101.000,0.9625
102.180,0.9625
1250.000,0.9625


==> data/solpct_f1_mbmgp.csv <==
time_s,sol_frac
0.000,0.0000
193.000,0.9785
1250.000,0.9785


==> data/solpct_f1_psplit.csv <==
time_s,sol_frac
0.000,0.0000
997.000,0.8300
1017.000,0.8300
1038.000,0.8300
1066.000,0.8300
1087.000,0.8300
1112.000,0.8300
1140.000,0.8300
1168.000,0.8310
1198.000,0.8310
1200.000,0.8310
1250.000,0.8310


==> data/solpct_pg_bigm.csv <==
time_s,sol_frac
5.000,0.0000
11.000,0.0000
16.000,0.0000
20.000,0.0000
68.000,0.0000
70.000,0.0000
72.000,0.0000
74.000,0.0000
78.000,0.0000
80.000,0.0000
82.000,0.0000
84.000,0.0670
86.000,0.3070
90.000,0.5000
95.000,0.6490
100.000,0.7040
102.330,1.0000
1250.000,1.0000


==> data/solpct_pg_cp_finalmip.csv <==
time_s,sol_frac
1.000,0.0000
3.000,0.0000
5.000,0.0000
10.000,0.0000
13.000,0.0000
16.000,0.0000
23.000,0.0000
27.000,0.0000
30.000,0.0000
32.000,0.0000
36.000,0.0000
40.000,0.0000
42.000,0.1380
44.870,0.9945
1250.000,0.9945


==> data/solpct_pg_hull.csv <==
time_s,sol_frac
12.000,0.0000
15.000,0.0000
20.000,0.0000
26.000,0.0000
32.000,0.0000
43.000,0.0000
55.000,0.0000
60.000,0.0000
64.000,0.0000
67.000,0.0000
70.000,0.0000
72.000,0.0000
75.000,0.0000
82.000,0.0000
86.000,0.0000
91.000,0.0000
96.000,0.0000
101.000,0.0000
104.000,0.0000
109.000,0.0000
112.000,0.0000
115.000,0.0000
121.000,0.0000
127.000,0.0000
133.000,0.0000
136.000,0.0000
140.000,0.0000
148.000,0.0000
152.000,0.0000
157.000,0.0000
164.000,0.0000
168.000,0.0000
173.000,0.0000
178.000,0.0000
183.000,0.0000
190.000,0.0000
198.000,0.0000
211.000,0.0000
219.000,0.0260
226.000,0.0260
233.000,0.0260
242.000,0.0260
250.000,0.0770
259.000,0.2310
266.000,0.4140
276.000,0.4400
276.000,0.5500
283.000,0.6290
283.000,0.6500
291.000,0.6720
300.000,0.6720
308.000,0.7040
308.000,0.7140
323.000,0.7140
323.000,0.8820
323.000,0.9471
325.200,1.0000
1250.000,1.0000


==> data/solpct_pg_loa.csv <==
time_s,sol_frac
6.057,0.0000
36.750,1.0000
82.955,1.0000
93.099,1.0000
1250.000,1.0000


==> data/solpct_pg_mbm.csv <==
time_s,sol_frac
3.000,0.0000
5.000,0.0000
10.000,0.0000
15.000,0.0000
20.000,0.0000
22.000,0.0000
24.000,0.0000
31.000,0.2920
33.000,0.3750
35.000,0.6490
40.000,0.7040
44.520,1.0000
1250.000,1.0000


==> data/solpct_pg_mbmgp.csv <==
time_s,sol_frac
4.000,0.0000
7.000,0.0000
10.000,0.0000
15.000,0.0000
20.000,0.0000
23.000,0.0000
25.000,0.0000
28.000,0.0000
30.000,0.0000
33.000,0.0000
35.000,0.0000
40.000,0.0990
45.000,0.2970
49.000,0.5000
50.000,0.5550
53.180,0.9885
1250.000,0.9885


==> data/solpct_pg_psplit2.csv <==
time_s,sol_frac
37.000,0.0000
45.000,0.0000
68.000,0.0000
76.000,0.0000
83.000,0.0000
85.000,0.0000
90.000,0.0000
97.000,0.0000
103.000,0.0000
111.000,0.0000
117.000,0.0000
133.000,0.0000
142.000,0.0000
161.000,0.0000
170.000,0.0000
176.000,0.0000
181.000,0.0000
187.000,0.0000
198.000,0.0000
204.000,0.0000
210.000,0.0000
215.000,0.0000
229.000,0.0000
234.000,0.0000
239.000,0.0000
245.000,0.0000
262.000,0.0000
271.000,0.0000
276.000,0.0000
285.000,0.0000
294.000,0.0000
305.000,0.0000
311.000,0.0000
324.000,0.0000
334.000,0.0000
341.000,0.0000
357.000,0.0000
364.000,0.0000
376.000,0.0000
385.000,0.0000
416.000,0.0000
424.000,0.0000
437.000,0.0000
447.000,0.0000
459.000,0.0000
469.000,0.0000
497.000,0.0000
513.000,0.0000
527.000,0.0000
541.000,0.0000
595.000,0.0000
610.000,0.0000
625.000,0.0000
640.000,0.0000
656.000,0.0000
705.000,0.0000
722.000,0.0000
740.000,0.0540
758.000,0.0540
808.000,0.0540
827.000,0.0540
847.000,0.0540
866.000,0.2240
886.000,0.4120
906.000,0.4210
964.000,0.4210
980.000,0.4210
981.000,0.4830
998.000,0.4830
1010.000,0.4830
1020.000,0.5350
1029.000,0.5380
1039.000,0.5380
1049.000,0.5380
1050.000,0.5910
1060.000,0.5910
1060.000,0.6290
1094.000,0.6290
1094.000,0.6510
1105.000,0.6510
1116.000,0.6790
1171.000,0.7010
1180.000,0.7010
1180.000,0.9426
1181.340,0.9620
1250.000,0.9620


==> data/time_biodiesel_n300_reform.csv <==
method,reform_s,solver_s,total_s,status,objective,gap_frac
BigM,1.210,100.214,101.424,OPTIMAL,-213307.59766265078,0.007855189257462472
MBM,121.988,17.071,139.059,OPTIMAL,-213396.7441683143,0.00151207975435245
MBM-GP,6.332,24.690,31.022,OPTIMAL,-213397.37718380912,0.001530735690195751
Hull,0.996,495.905,496.901,OPTIMAL,-213681.90157038762,6.404096073805014e-5
PSplit-3,1.095,664.517,665.612,OPTIMAL,-213001.42201244886,0.0132170904635347


==> data/time_f1_n100_reform.csv <==
method,reform_s,solver_s,total_s,status,objective,gap_frac
MBM,21.736,102.179,123.915,OPTIMAL,93.85448797279702,0.03746845703544758
MBM-GP,2.750,193.825,196.575,OPTIMAL,92.24006262900123,0.021524144246623682
PSplit-3,1.162,1200.590,1201.752,TIME_LIMIT,97.46118121839446,0.1691917220194378


==> data/time_powergrid_n200_reform.csv <==
method,reform_s,solver_s,total_s,status,objective,gap_frac
BigM,3.797,102.332,106.129,OPTIMAL,36.71164999999998,0.0
MBM,139.778,44.517,184.295,OPTIMAL,36.71164999999998,0.0
MBM-GP,9.964,53.183,63.147,OPTIMAL,36.71164999999998,0.011491175144674466
Hull,1.580,325.201,326.781,OPTIMAL,36.711649999999324,0.0
PSplit-2,6.592,1181.339,1187.931,OPTIMAL,36.71164999999998,0.038029344908223295
CP,158.277,45.043,203.320,OPTIMAL,36.71165000000035,0.005482183448589038


==> data/traj_bio_nc.csv <==
t_h,elec_price,Y_reactor,Y_fame,Y_glyc,T_glyc_reb,COP_glyc,L_buffer_fame,L_buffer_glyc,L_prod_fame,L_prod_glyc,M_glyc_pure,F_oil,F_fame,F_glyc,D_fame,D_glyc,P_total,purity
0.0000,50.0,1,1,1,350.0000,3.75000,50.0000,50.0000,50.0000,50.0000,49.5000,5.0000,3.0000,2.0000,8.0000,6.0000,470.9837,0.95000
0.0803,50.0,1,1,1,424.8043,1.93600,49.6790,49.8876,50.1605,50.1605,49.6593,6.0009,10.0000,2.0000,8.0000,0.0000,690.7636,0.99208
0.1605,50.0,1,1,1,424.8043,1.93600,49.3582,49.7753,50.3211,50.3211,49.8185,6.0035,10.0000,2.0000,8.0000,0.0000,690.8194,0.99208
0.2408,50.0,1,1,1,424.8043,1.93600,49.0378,49.2635,50.4816,50.8810,50.3741,6.0079,10.0000,6.9763,8.0000,0.0000,756.4118,0.99208
0.3211,50.0,1,1,1,424.8043,1.93600,48.7178,49.1513,50.6421,51.0416,50.5333,6.0141,10.0000,2.0000,8.0000,0.0000,691.0428,0.99208
0.4013,50.0,1,1,1,420.0000,2.05250,48.3985,49.0391,50.8027,51.2021,50.6922,6.0221,10.0000,2.0000,8.0000,0.0000,687.3959,0.98938
0.4816,50.0,1,1,1,424.8043,1.93600,48.0800,48.9270,50.9632,51.3626,50.8514,6.0318,10.0000,2.0000,8.0000,0.0000,691.4147,0.99208
0.5619,50.0,1,1,1,420.7761,2.03368,47.7624,48.8149,51.1237,51.5232,51.0103,6.0432,10.0000,2.0000,8.0000,0.0000,688.4284,0.98981
0.6421,50.0,1,1,1,424.8043,1.93600,47.4459,48.7030,51.2843,51.6837,51.1696,6.0564,10.0000,2.0000,8.0000,0.0000,691.9344,0.99208
0.7224,50.0,1,1,1,424.8043,1.93600,47.1305,48.1096,51.4448,52.3259,51.8066,6.0713,10.0000,8.0000,8.0000,0.0000,771.2226,0.99208
0.8027,50.0,1,1,1,424.8043,1.93600,46.8165,47.9979,51.6054,52.4864,51.9659,6.0880,10.0000,2.0000,8.0000,0.0000,692.6010,0.99208
0.8829,50.0,1,1,1,424.8043,1.93600,46.5040,47.8864,51.7659,52.6469,52.1252,6.1064,10.0000,2.0000,8.0000,0.0000,692.9891,0.99208
0.9632,50.0,1,1,1,420.0000,2.05250,46.1931,47.7751,51.9264,52.8075,52.2840,6.1265,10.0000,2.0000,8.0000,0.0000,689.5991,0.98938
1.0435,45.0,1,1,1,424.8043,1.93600,45.8839,47.1823,52.0870,53.4496,52.9210,6.1483,10.0000,8.0000,8.0000,0.0000,772.8470,0.99208
1.1237,45.0,1,1,1,424.8043,1.93600,45.5766,46.5897,52.2475,54.0917,53.5581,6.1719,10.0000,8.0000,8.0000,0.0000,773.3433,0.99208
1.2040,45.0,1,1,1,424.8043,1.93600,45.2714,45.9973,52.4080,54.7339,54.1951,6.1971,10.0000,8.0000,8.0000,0.0000,773.8752,0.99208
1.2843,45.0,1,1,1,424.8043,1.93600,44.9683,45.4051,52.5686,55.3760,54.8322,6.2240,10.0000,8.0000,8.0000,0.0000,774.4425,0.99208
1.3645,45.0,1,1,1,424.8043,1.93600,44.6675,44.8131,52.7291,56.0182,55.4693,6.2525,10.0000,8.0000,8.0000,0.0000,775.0450,0.99208
1.4448,45.0,1,1,1,424.8043,1.93600,44.3691,44.2214,52.8896,56.6603,56.1063,6.2828,10.0000,8.0000,8.0000,0.0000,775.6824,0.99208
1.5251,45.0,1,1,1,424.8043,1.93600,44.0733,43.6300,53.0502,57.3024,56.7434,6.3146,10.0000,8.0000,8.0000,0.0000,776.3545,0.99208
1.6054,45.0,1,1,1,424.8043,1.93600,43.7802,43.0388,53.2107,57.9446,57.3804,6.3481,10.0000,8.0000,8.0000,0.0000,777.0609,0.99208
1.6856,45.0,1,1,1,424.8043,1.93600,43.4899,42.4479,53.3712,58.5867,58.0175,6.3832,10.0000,8.0000,8.0000,0.0000,777.8012,0.99208
1.7659,45.0,1,1,1,424.8043,1.93600,43.2025,41.8573,53.5318,59.2289,58.6545,6.4199,10.0000,8.0000,8.0000,0.0000,778.5753,0.99208
1.8462,45.0,1,1,1,424.8043,1.93600,42.9182,41.2670,53.6923,59.8710,59.2916,6.4582,10.0000,8.0000,8.0000,0.0000,779.3827,0.99208
1.9264,45.0,1,1,1,424.8043,1.93600,42.6371,40.6770,53.8528,60.5131,59.9286,6.4980,10.0000,8.0000,8.0000,0.0000,780.2231,0.99208
2.0067,40.0,1,1,1,412.1143,2.24373,42.3593,40.0873,54.0134,61.1553,60.5611,6.5394,10.0000,8.0000,8.0000,0.0000,761.2330,0.98494
2.0870,40.0,1,1,1,412.1143,2.24373,42.0850,39.4980,54.1739,61.7974,61.1936,6.5823,10.0000,8.0000,8.0000,0.0000,762.1382,0.98494
2.1672,40.0,1,1,1,420.0000,2.05250,41.8142,38.9091,54.3344,62.4396,61.8289,6.6267,10.0000,8.0000,8.0000,0.0000,774.7179,0.98938
2.2475,40.0,1,1,1,410.0000,2.29500,41.5472,38.8021,54.4950,62.6001,61.9868,6.6727,10.0000,2.0000,8.0000,0.0000,694.4221,0.98375
2.3278,40.0,1,1,1,412.1143,2.24373,41.2839,38.2139,54.6555,63.2422,62.6193,6.7200,10.0000,8.0000,8.0000,0.0000,765.0433,0.98494
2.4080,40.0,1,1,1,420.0000,2.05250,41.0245,37.6261,54.8161,63.8844,63.2546,6.7689,10.0000,8.0000,8.0000,0.0000,777.7160,0.98938
2.4883,40.0,1,1,1,420.0000,2.05250,40.7692,37.0387,54.9766,64.5265,63.8899,6.8191,10.0000,8.0000,8.0000,0.0000,778.7761,0.98938
2.5686,40.0,1,1,1,420.0000,2.05250,40.5180,36.4517,55.1371,65.1687,64.5252,6.8708,10.0000,8.0000,8.0000,0.0000,779.8659,0.98938
2.6488,40.0,1,1,1,410.0000,2.29500,40.2711,36.3467,55.2977,65.3292,64.6832,6.9238,10.0000,2.0000,8.0000,0.0000,699.7205,0.98375
2.7291,40.0,1,1,1,420.0000,2.05250,40.0286,35.7606,55.4582,65.9713,65.3185,6.9783,10.0000,8.0000,8.0000,0.0000,782.1324,0.98938
2.8094,40.0,1,1,1,421.9326,2.00564,39.7905,35.1749,55.6187,66.6135,65.9545,7.0340,10.0000,8.0000,8.0000,0.0000,786.5001,0.99046
2.8896,40.0,1,1,1,420.0000,2.05250,39.5570,34.5897,55.7793,67.2556,66.5898,7.0910,10.0000,8.0000,8.0000,0.0000,784.5114,0.98938
2.9699,40.0,1,1,1,396.1863,2.62998,39.3282,34.4866,55.9398,67.4162,66.7465,7.1494,10.0000,2.0000,8.0000,0.0000,697.2574,0.97598
3.0502,40.0,1,1,1,421.9326,2.00564,39.1042,33.9023,56.1003,68.0583,67.3825,7.2090,10.0000,8.0000,8.0000,0.0000,790.1908,0.99046
3.1304,40.0,1,1,1,415.1589,2.16990,38.8850,33.3185,56.2609,68.7004,68.0161,7.2698,10.0000,8.0000,8.0000,0.0000,780.8913,0.98665
3.2107,40.0,1,1,1,410.0000,2.29500,38.6709,33.2168,56.4214,68.8610,68.1740,7.3318,10.0000,2.0000,8.0000,0.0000,708.3260,0.98375
3.2910,40.0,1,1,1,412.1143,2.24373,38.4618,32.9532,56.5819,69.1839,68.4921,7.3950,10.0000,4.0237,8.0000,0.0000,733.9998,0.98494
3.3712,40.0,1,1,0,350.0000,3.75000,38.2578,33.0131,56.7425,69.1839,68.4921,7.4594,10.0000,0.0000,8.0000,0.0000,653.8817,0.95000
3.4515,40.0,1,1,0,350.0000,3.75000,38.0592,33.0735,56.9030,69.1839,68.4921,7.5249,10.0000,0.0000,8.0000,0.0000,655.2629,0.95000
3.5318,40.0,1,1,0,350.0000,3.75000,37.8658,33.1344,57.0635,69.1839,68.4921,7.5914,10.0000,0.0000,8.0000,0.0000,656.6671,0.95000
3.6120,40.0,1,1,0,350.0000,3.75000,37.6779,33.1959,57.2241,69.1839,68.4921,7.6591,10.0000,0.0000,8.0000,0.0000,658.0938,0.95000
3.6923,40.0,1,1,0,350.0000,3.75000,37.4955,33.2579,57.3846,69.1839,68.4921,7.7277,10.0000,0.0000,8.0000,0.0000,659.5423,0.95000
3.7726,40.0,1,1,0,350.0000,3.75000,37.3187,33.3205,57.5452,69.1839,68.4921,7.7974,10.0000,0.0000,8.0000,0.0000,661.0120,0.95000
3.8528,40.0,1,1,0,350.0000,3.75000,37.1476,33.3837,57.7057,69.1839,68.4921,7.8681,10.0000,0.0000,8.0000,0.0000,662.5022,0.95000
3.9331,40.0,1,1,0,350.0000,3.75000,36.9822,33.4474,57.8662,69.1839,68.4921,7.9396,10.0000,0.0000,8.0000,0.0000,664.0122,0.95000
4.0134,45.0,1,1,0,350.0000,3.75000,36.8227,33.5117,58.0268,69.1839,68.4921,8.0121,10.0000,0.0000,8.0000,0.0000,665.5414,0.95000
4.0936,45.0,1,1,0,350.0000,3.75000,36.6690,33.5766,58.1873,69.1839,68.4921,8.0855,10.0000,0.0000,8.0000,0.0000,667.0891,0.95000
4.1739,45.0,1,1,0,350.0000,3.75000,36.5213,33.6421,58.3478,69.1839,68.4921,8.1597,10.0000,0.0000,8.0000,0.0000,668.6547,0.95000
4.2542,45.0,1,1,0,350.0000,3.75000,36.3796,33.7082,58.5084,69.1839,68.4921,8.2348,10.0000,0.0000,8.0000,0.0000,670.2374,0.95000
4.3344,45.0,1,1,0,350.0000,3.75000,36.2440,33.7749,58.6689,69.1839,68.4921,8.3106,10.0000,0.0000,8.0000,0.0000,671.8366,0.95000
4.4147,45.0,1,1,0,350.0000,3.75000,36.1145,33.8422,58.8294,69.1839,68.4921,8.3871,10.0000,0.0000,8.0000,0.0000,673.4515,0.95000
4.4950,45.0,1,1,0,350.0000,3.75000,35.9913,33.9102,58.9900,69.1839,68.4921,8.4644,10.0000,0.0000,8.0000,0.0000,675.0814,0.95000
4.5753,45.0,1,1,0,350.0000,3.75000,35.8743,33.9787,59.1505,69.1839,68.4921,8.5424,10.0000,0.0000,8.0000,0.0000,676.7256,0.95000
4.6555,45.0,1,1,0,350.0000,3.75000,35.7636,34.0479,59.3110,69.1839,68.4921,8.6210,10.0000,0.0000,8.0000,0.0000,678.3834,0.95000
4.7358,45.0,1,1,0,350.0000,3.75000,35.6592,34.1178,59.4716,69.1839,68.4921,8.7002,10.0000,0.0000,8.0000,0.0000,680.0540,0.95000
4.8161,45.0,1,1,0,350.0000,3.75000,35.5613,34.1882,59.6321,69.1839,68.4921,8.7799,10.0000,0.0000,8.0000,0.0000,681.7368,0.95000
4.8963,45.0,1,1,0,350.0000,3.75000,35.4698,34.2594,59.7926,69.1839,68.4921,8.8602,10.0000,0.0000,8.0000,0.0000,683.4309,0.95000
4.9766,45.0,1,1,0,350.0000,3.75000,35.3848,34.3311,59.9532,69.1839,68.4921,8.9411,10.0000,0.0000,8.0000,0.0000,685.1356,0.95000
5.0569,60.0,1,1,0,350.0000,3.75000,35.3064,34.4035,60.1137,69.1839,68.4921,9.0223,10.0000,0.0000,8.0000,0.0000,686.8502,0.95000
5.1371,60.0,1,1,0,350.0000,3.75000,35.2344,34.4766,60.2742,69.1839,68.4921,9.1041,10.0000,0.0000,8.0000,0.0000,688.5739,0.95000
5.2174,60.0,1,1,0,350.0000,3.75000,35.1691,34.5504,60.4348,69.1839,68.4921,9.1862,10.0000,0.0000,8.0000,0.0000,690.3059,0.95000
5.2977,60.0,1,1,0,350.0000,3.75000,35.1104,34.6248,60.5953,69.1839,68.4921,9.2686,10.0000,0.0000,8.0000,0.0000,692.0455,0.95000
5.3779,60.0,1,1,0,350.0000,3.75000,35.0584,34.6998,60.7559,69.1839,68.4921,9.3514,10.0000,0.0000,8.0000,0.0000,693.7919,0.95000
5.4582,60.0,1,1,0,350.0000,3.75000,35.0130,34.7755,60.9164,69.1839,68.4921,9.4345,10.0000,0.0000,8.0000,0.0000,695.5444,0.95000
5.5385,60.0,1,1,0,350.0000,3.75000,34.9743,34.8519,61.0769,69.1839,68.4921,9.5179,10.0000,0.0000,8.0000,0.0000,697.3022,0.95000
5.6187,60.0,1,1,0,350.0000,3.75000,34.9423,34.9290,61.2375,69.1839,68.4921,9.6014,10.0000,0.0000,8.0000,0.0000,699.0644,0.95000
5.6990,60.0,1,1,0,350.0000,3.75000,34.9170,35.0068,61.3980,69.1839,68.4921,9.6851,10.0000,0.0000,8.0000,0.0000,700.8303,0.95000
5.7793,60.0,1,1,0,350.0000,3.75000,34.8985,35.0852,61.5585,69.1839,68.4921,9.7690,10.0000,0.0000,8.0000,0.0000,702.5992,0.95000
5.8595,60.0,1,1,0,350.0000,3.75000,34.8867,35.1643,61.7191,69.1839,68.4921,9.8529,10.0000,0.0000,8.0000,0.0000,704.3702,0.95000
5.9398,60.0,1,1,0,350.0000,3.75000,34.8816,35.2440,61.8796,69.1839,68.4921,9.9370,10.0000,0.0000,8.0000,0.0000,706.1426,0.95000
6.0201,120.0,1,1,0,350.0000,3.75000,34.8833,35.3244,62.0401,69.1839,68.4921,10.0210,10.0000,0.0000,8.0000,0.0000,707.9156,0.95000
6.1003,120.0,1,1,0,350.0000,3.75000,34.8917,35.4056,62.2007,69.1839,68.4921,10.1051,10.0000,0.0000,8.0000,0.0000,709.6884,0.95000
6.1806,120.0,1,1,0,350.0000,3.75000,34.9069,35.4873,62.3612,69.1839,68.4921,10.1891,10.0000,0.0000,8.0000,0.0000,711.4602,0.95000
6.2609,120.0,1,1,0,350.0000,3.75000,34.9288,35.5698,62.5217,69.1839,68.4921,10.2730,10.0000,0.0000,8.0000,0.0000,713.2302,0.95000
6.3411,120.0,1,1,0,350.0000,3.75000,34.9574,35.6529,62.6823,69.1839,68.4921,10.3568,10.0000,0.0000,8.0000,0.0000,714.9977,0.95000
6.4214,120.0,1,1,0,350.0000,3.75000,34.9928,35.7367,62.8428,69.1839,68.4921,10.4404,10.0000,0.0000,8.0000,0.0000,716.7619,0.95000
6.5017,120.0,1,1,0,350.0000,3.75000,35.0348,35.8212,63.0033,69.1839,68.4921,10.5238,10.0000,0.0000,8.0000,0.0000,718.5220,0.95000
6.5819,120.0,1,1,0,350.0000,3.75000,35.0836,35.9063,63.1639,69.1839,68.4921,10.6071,10.0000,0.0000,8.0000,0.0000,720.2772,0.95000
6.6622,120.0,1,1,0,350.0000,3.75000,35.1389,35.9922,63.3244,69.1839,68.4921,10.6900,10.0000,0.0000,8.0000,0.0000,722.0268,0.95000
6.7425,120.0,1,1,0,350.0000,3.75000,35.2010,36.0786,63.4849,69.1839,68.4921,10.7726,10.0000,0.0000,8.0000,0.0000,723.7699,0.95000
6.8227,120.0,1,1,0,350.0000,3.75000,35.2696,36.1658,63.6455,69.1839,68.4921,10.8549,10.0000,0.0000,8.0000,0.0000,725.5058,0.95000
6.9030,120.0,1,1,0,350.0000,3.75000,35.3448,36.2535,63.8060,69.1839,68.4921,10.9368,10.0000,0.0000,8.0000,0.0000,727.2338,0.95000
6.9833,120.0,1,1,0,350.0000,3.75000,35.4265,36.3420,63.9666,69.1839,68.4921,11.0184,10.0000,0.0000,8.0000,0.0000,728.9530,0.95000
7.0635,350.0,1,1,0,350.0000,3.75000,35.5148,36.4311,64.1271,69.1839,68.4921,11.0994,10.0000,0.0000,8.0000,0.0000,730.6627,0.95000
7.1438,350.0,1,1,0,350.0000,3.75000,35.6095,36.5208,64.2876,69.1839,68.4921,11.1800,10.0000,0.0000,8.0000,0.0000,732.3622,0.95000
7.2241,350.0,1,1,0,350.0000,3.75000,35.7106,36.6112,64.4482,69.1839,68.4921,11.2600,10.0000,0.0000,8.0000,0.0000,734.0508,0.95000
7.3043,350.0,1,1,0,350.0000,3.75000,35.8181,36.7022,64.6087,69.1839,68.4921,11.3395,10.0000,0.0000,8.0000,0.0000,735.7275,0.95000
7.3846,350.0,1,1,0,350.0000,3.75000,35.9320,36.7939,64.7692,69.1839,68.4921,11.4184,10.0000,0.0000,8.0000,0.0000,737.3919,0.95000
7.4649,350.0,1,1,0,350.0000,3.75000,36.0521,36.8861,64.9298,69.1839,68.4921,11.4967,10.0000,0.0000,8.0000,0.0000,739.0429,0.95000
7.5452,350.0,1,1,0,350.0000,3.75000,36.1785,36.9791,65.0903,69.1839,68.4921,11.5743,10.0000,0.0000,8.0000,0.0000,740.6801,0.95000
7.6254,350.0,1,1,0,350.0000,3.75000,36.3110,37.0726,65.2508,69.1839,68.4921,11.6512,10.0000,0.0000,8.0000,0.0000,742.3026,0.95000
7.7057,350.0,1,1,0,350.0000,3.75000,36.4497,37.1667,65.4114,69.1839,68.4921,11.7274,10.0000,0.0000,8.0000,0.0000,743.9097,0.95000
7.7860,350.0,1,1,0,350.0000,3.75000,36.5944,37.2614,65.5719,69.1839,68.4921,11.8028,10.0000,0.0000,8.0000,0.0000,745.5007,0.95000
7.8662,350.0,1,1,0,350.0000,3.75000,36.7451,37.3568,65.7324,69.1839,68.4921,11.8775,10.0000,0.0000,8.0000,0.0000,747.0749,0.95000
7.9465,350.0,1,1,0,350.0000,3.75000,36.9017,37.4527,65.8930,69.1839,68.4921,11.9513,10.0000,0.0000,8.0000,0.0000,748.6317,0.95000
8.0268,500.0,1,1,0,350.0000,3.75000,37.0642,37.5492,66.0535,69.1839,68.4921,12.0242,10.0000,0.0000,8.0000,0.0000,750.1702,0.95000
8.1070,500.0,1,0,0,350.0000,3.75000,38.0351,37.6463,65.4114,69.1839,68.4921,12.0963,0.0000,0.0000,8.0000,0.0000,413.3061,0.95000
8.1873,500.0,1,0,0,350.0000,3.75000,39.0118,37.7440,64.7692,69.1839,68.4921,12.1674,0.0000,0.0000,8.0000,0.0000,414.8063,0.95000
8.2676,500.0,1,0,0,350.0000,3.75000,39.4131,37.7841,64.1271,69.1839,68.4921,5.0000,0.0000,0.0000,8.0000,0.0000,263.6207,0.95000
8.3478,500.0,1,0,0,350.0000,3.75000,39.8145,37.8243,63.4849,69.1839,68.4921,5.0000,0.0000,0.0000,8.0000,0.0000,263.6207,0.95000
8.4281,500.0,1,0,0,350.0000,3.75000,40.8078,37.9236,62.8428,68.7023,68.0153,12.3749,0.0000,0.0000,8.0000,6.0000,419.1831,0.95000
8.5084,500.0,1,0,0,350.0000,3.75000,41.8065,38.0235,62.2007,68.7023,68.0153,12.4420,0.0000,0.0000,8.0000,0.0000,420.5987,0.95000
8.5886,500.0,1,0,0,350.0000,3.75000,42.8104,38.1239,61.5585,68.7023,68.0153,12.5080,0.0000,0.0000,8.0000,0.0000,421.9915,0.95000
8.6689,500.0,1,0,0,350.0000,3.75000,43.8196,38.2248,60.9164,68.7023,68.0153,12.5729,0.0000,0.0000,8.0000,0.0000,423.3609,0.95000
8.7492,500.0,1,0,0,350.0000,3.75000,44.8340,38.3262,60.2742,68.3010,67.6180,12.6367,0.0000,0.0000,8.0000,5.0000,424.7064,0.95000
8.8294,500.0,1,0,0,350.0000,3.75000,45.2353,38.3663,59.6321,68.3010,67.6180,5.0000,0.0000,0.0000,8.0000,0.0000,263.6207,0.95000
8.9097,500.0,1,0,0,350.0000,3.75000,45.6776,38.4106,58.9900,68.3010,67.6180,5.5101,0.0000,0.0000,8.0000,0.0000,274.3800,0.95000
8.9900,500.0,1,0,0,350.0000,3.75000,46.7067,38.5135,58.3478,67.8194,67.1412,12.8210,0.0000,0.0000,8.0000,6.0000,428.5932,0.95000
9.0702,450.0,1,0,0,350.0000,3.75000,47.7405,38.6169,57.7057,67.8194,67.1412,12.8800,0.0000,0.0000,8.0000,0.0000,429.8370,0.95000
9.1505,450.0,1,0,0,350.0000,3.75000,48.7790,38.7207,57.0635,67.8194,67.1412,12.9376,0.0000,0.0000,8.0000,0.0000,431.0539,0.95000
9.2308,450.0,1,0,0,350.0000,3.75000,49.8220,38.8250,56.4214,67.8194,67.1412,12.9940,0.0000,0.0000,8.0000,0.0000,432.2435,0.95000
9.3110,450.0,1,0,0,350.0000,3.75000,50.8694,38.9298,55.7793,67.8194,67.1412,13.0491,0.0000,0.0000,8.0000,0.0000,433.4052,0.95000
9.3913,450.0,1,0,0,350.0000,3.75000,51.9212,39.0349,55.1371,67.8194,67.1412,13.1028,0.0000,0.0000,8.0000,0.0000,434.5385,0.95000
9.4716,450.0,1,0,0,350.0000,3.75000,52.9771,39.1405,54.4950,67.8194,67.1412,13.1552,0.0000,0.0000,8.0000,0.0000,435.6429,0.95000
9.5518,450.0,1,0,0,350.0000,3.75000,54.0371,39.2465,53.8528,67.8194,67.1412,13.2062,0.0000,0.0000,8.0000,0.0000,436.7180,0.95000
9.6321,450.0,1,0,0,350.0000,3.75000,55.1011,39.3529,53.2107,67.8194,67.1412,13.2557,0.0000,0.0000,8.0000,0.0000,437.7631,0.95000
9.7124,450.0,0,0,0,350.0000,3.75000,55.1011,39.3529,52.5686,67.8194,67.1412,0.0000,0.0000,0.0000,8.0000,0.0000,0.0000,0.95000
9.7926,450.0,0,0,0,350.0000,3.75000,55.1011,39.3529,51.9264,67.8194,67.1412,0.0000,0.0000,0.0000,8.0000,0.0000,0.0000,0.95000
9.8729,450.0,0,0,0,350.0000,3.75000,55.1011,39.3529,51.2843,67.8194,67.1412,0.0000,0.0000,0.0000,8.0000,0.0000,0.0000,0.95000
9.9532,450.0,0,0,0,350.0000,3.75000,55.1011,39.3529,50.6421,67.8194,67.1412,0.0000,0.0000,0.0000,8.0000,0.0000,0.0000,0.95000
10.0334,200.0,0,1,0,350.0000,3.75000,54.2984,39.3529,50.8027,67.8194,67.1412,0.0000,10.0000,0.0000,8.0000,0.0000,338.3838,0.95000
10.1137,200.0,1,1,0,350.0000,3.75000,54.5812,39.4615,50.9632,67.8194,67.1412,13.5221,10.0000,0.0000,8.0000,0.0000,781.7659,0.95000
10.1940,200.0,1,1,0,350.0000,3.75000,54.8670,39.5703,51.1237,67.8194,67.1412,13.5612,10.0000,0.0000,8.0000,0.0000,782.5899,0.95000
10.2742,200.0,1,1,0,350.0000,3.75000,55.1559,39.6795,51.2843,67.8194,67.1412,13.5986,10.0000,0.0000,8.0000,0.0000,783.3806,0.95000
10.3545,200.0,1,1,0,350.0000,3.75000,55.4476,39.7889,51.4448,67.8194,67.1412,13.6345,10.0000,0.0000,8.0000,0.0000,784.1379,0.95000
10.4348,200.0,1,1,0,350.0000,3.75000,55.7421,39.8986,51.6054,67.8194,67.1412,13.6688,10.0000,0.0000,8.0000,0.0000,784.8613,0.95000
10.5151,200.0,1,1,0,350.0000,3.75000,56.0392,40.0086,51.7659,67.8194,67.1412,13.7015,10.0000,0.0000,8.0000,0.0000,785.5506,0.95000
10.5953,200.0,1,1,0,350.0000,3.75000,56.3388,40.1188,51.9264,67.8194,67.1412,13.7326,10.0000,0.0000,8.0000,0.0000,786.2053,0.95000
10.6756,200.0,1,1,0,350.0000,3.75000,56.6408,40.2293,52.0870,67.8194,67.1412,13.7620,10.0000,0.0000,8.0000,0.0000,786.8253,0.95000
10.7559,200.0,1,1,0,350.0000,3.75000,56.9449,40.3400,52.2475,67.8194,67.1412,13.7897,10.0000,0.0000,8.0000,0.0000,787.4103,0.95000
10.8361,200.0,1,1,0,350.0000,3.75000,57.2512,40.4509,52.4080,67.8194,67.1412,13.8157,10.0000,0.0000,8.0000,0.0000,787.9600,0.95000
10.9164,200.0,1,1,0,350.0000,3.75000,57.5595,40.5620,52.5686,67.8194,67.1412,13.8401,10.0000,0.0000,8.0000,0.0000,788.4741,0.95000
10.9967,200.0,1,1,0,350.0000,3.75000,57.8695,40.6732,52.7291,67.8194,67.1412,13.8628,10.0000,0.0000,8.0000,0.0000,788.9524,0.95000
11.0769,150.0,1,1,0,350.0000,3.75000,58.1813,40.7847,52.8896,67.8194,67.1412,13.8838,10.0000,0.0000,8.0000,0.0000,789.3948,0.95000
11.1572,150.0,1,1,0,350.0000,3.75000,58.4945,40.8963,53.0502,67.8194,67.1412,13.9030,10.0000,0.0000,8.0000,0.0000,789.8010,0.95000
11.2375,150.0,1,1,0,350.0000,3.75000,58.8092,41.0080,53.2107,67.8194,67.1412,13.9206,10.0000,0.0000,8.0000,0.0000,790.1708,0.95000
11.3177,150.0,1,1,0,350.0000,3.75000,59.1252,41.1199,53.3712,67.8194,67.1412,13.9364,10.0000,0.0000,8.0000,0.0000,790.5042,0.95000
11.3980,150.0,1,1,0,350.0000,3.75000,59.4423,41.2319,53.5318,67.8194,67.1412,13.9504,10.0000,0.0000,8.0000,0.0000,790.8008,0.95000
11.4783,150.0,1,1,0,350.0000,3.75000,59.7604,41.3439,53.6923,67.8194,67.1412,13.9627,10.0000,0.0000,8.0000,0.0000,791.0607,0.95000
11.5585,150.0,1,1,0,350.0000,3.75000,60.0793,41.4561,53.8528,67.8194,67.1412,13.9733,10.0000,0.0000,8.0000,0.0000,791.2837,0.95000
11.6388,150.0,1,1,0,350.0000,3.75000,60.3989,41.5683,54.0134,67.8194,67.1412,13.9821,10.0000,0.0000,8.0000,0.0000,791.4696,0.95000
11.7191,150.0,1,1,0,350.0000,3.75000,60.7191,41.6806,54.1739,67.8194,67.1412,13.9892,10.0000,0.0000,8.0000,0.0000,791.6185,0.95000
11.7993,150.0,1,1,0,350.0000,3.75000,61.0398,41.7929,54.3344,67.8194,67.1412,13.9945,10.0000,0.0000,8.0000,0.0000,791.7302,0.95000
11.8796,150.0,1,1,0,350.0000,3.75000,61.3607,41.9053,54.4950,67.8194,67.1412,13.9980,10.0000,0.0000,8.0000,0.0000,791.8046,0.95000
11.9599,150.0,1,1,0,350.0000,3.75000,61.6817,42.0177,54.6555,67.8194,67.1412,13.9998,10.0000,0.0000,8.0000,0.0000,791.8419,0.95000
12.0401,600.0,0,1,0,350.0000,3.75000,60.8791,42.0177,54.8161,67.3378,66.6644,0.0000,10.0000,0.0000,8.0000,6.0000,338.3838,0.95000
12.1204,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,54.1739,66.8562,66.1876,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.2007,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,53.5318,66.3746,65.7108,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.2809,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,52.8896,65.8930,65.2340,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.3612,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,52.2475,65.4114,64.7573,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.4415,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,51.6054,64.9298,64.2805,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.5217,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,50.9632,64.4482,63.8037,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.6020,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,50.3211,63.9666,63.3269,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.6823,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,49.6789,63.4849,62.8501,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.7625,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,49.0368,63.0033,62.3733,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.8428,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,48.3946,62.5217,61.8965,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
12.9231,600.0,0,0,0,350.0000,3.75000,60.8791,42.0177,47.7525,62.0401,61.4197,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.0033,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,47.1104,61.5585,60.9429,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.0836,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,46.4682,61.0769,60.4662,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.1639,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,45.8261,60.5953,59.9894,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.2441,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,45.1839,60.1137,59.5126,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.3244,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,44.5418,59.6321,59.0358,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.4047,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,43.8997,59.1505,58.5590,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.4849,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,43.2575,58.6689,58.0822,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.5652,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,42.6154,58.1873,57.6054,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.6455,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,41.9732,57.7057,57.1286,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.7258,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,41.3311,57.2241,56.6518,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.8060,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,40.6890,56.7425,56.1751,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.8863,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,40.0468,56.2609,55.6983,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
13.9666,800.0,0,0,0,350.0000,3.75000,60.8791,42.0177,39.4047,55.7793,55.2215,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.0468,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,38.7625,55.2977,54.7447,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.1271,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,38.1204,54.8161,54.2679,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.2074,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,37.4783,54.3344,53.7911,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.2876,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,36.8361,53.8528,53.3143,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.3679,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,36.1940,53.3712,52.8375,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.4482,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,35.5518,52.8896,52.3607,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.5284,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,34.9097,52.4080,51.8839,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.6087,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,34.2676,51.9264,51.4072,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.6890,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,33.6254,51.4448,50.9304,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.7692,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,32.9833,50.9632,50.4536,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.8495,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,32.3411,50.4816,49.9768,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
14.9298,750.0,0,0,0,350.0000,3.75000,60.8791,42.0177,31.6990,50.0000,49.5000,0.0000,0.0000,0.0000,8.0000,6.0000,0.0000,0.95000
15.0100,300.0,1,1,0,350.0000,3.75000,61.1055,42.1206,31.8595,50.0000,49.5000,12.8210,10.0000,0.0000,8.0000,0.0000,766.9770,0.95000
15.0903,300.0,1,1,0,350.0000,3.75000,61.3271,42.2230,32.0201,50.0000,49.5000,12.7608,10.0000,0.0000,8.0000,0.0000,765.7069,0.95000
15.1706,300.0,1,1,0,350.0000,3.75000,61.5438,42.3249,32.1806,50.0000,49.5000,12.6993,10.0000,0.0000,8.0000,0.0000,764.4112,0.95000
15.2508,300.0,1,1,0,350.0000,3.75000,61.7554,42.4264,32.3411,50.0000,49.5000,12.6367,10.0000,0.0000,8.0000,0.0000,763.0902,0.95000
15.3311,300.0,1,1,0,350.0000,3.75000,61.9619,42.5273,32.5017,50.0000,49.5000,12.5729,10.0000,0.0000,8.0000,0.0000,761.7448,0.95000
15.4114,300.0,1,1,0,350.0000,3.75000,62.1632,42.6277,32.6622,50.0000,49.5000,12.5080,10.0000,0.0000,8.0000,0.0000,760.3753,0.95000
15.4916,300.0,1,1,0,350.0000,3.75000,62.3593,42.7276,32.8227,50.0000,49.5000,12.4420,10.0000,0.0000,8.0000,0.0000,758.9825,0.95000
15.5719,300.0,1,1,0,350.0000,3.75000,62.5499,42.8269,32.9833,50.0000,49.5000,12.3749,10.0000,0.0000,8.0000,0.0000,757.5670,0.95000
15.6522,300.0,1,1,0,350.0000,3.75000,62.7350,42.9257,33.1438,50.0000,49.5000,12.3067,10.0000,0.0000,8.0000,0.0000,756.1293,0.95000
15.7324,300.0,1,1,0,350.0000,3.75000,62.9146,43.0239,33.3043,50.0000,49.5000,12.2375,10.0000,0.0000,8.0000,0.0000,754.6701,0.95000
15.8127,300.0,1,1,0,350.0000,3.75000,63.0886,43.1216,33.4649,50.0000,49.5000,12.1674,10.0000,0.0000,8.0000,0.0000,753.1901,0.95000
15.8930,300.0,1,1,0,350.0000,3.75000,63.2569,43.2187,33.6254,50.0000,49.5000,12.0963,10.0000,0.0000,8.0000,0.0000,751.6900,0.95000
15.9732,300.0,1,1,0,350.0000,3.75000,63.4193,43.3152,33.7860,50.0000,49.5000,12.0242,10.0000,0.0000,8.0000,0.0000,750.1702,0.95000
16.0535,120.0,1,1,0,350.0000,3.75000,63.5760,43.4111,33.9465,50.0000,49.5000,11.9513,10.0000,0.0000,8.0000,0.0000,748.6317,0.95000
16.1338,120.0,1,1,0,350.0000,3.75000,63.7267,43.5064,34.1070,50.0000,49.5000,11.8775,10.0000,0.0000,8.0000,0.0000,747.0749,0.95000
16.2140,120.0,1,1,0,350.0000,3.75000,63.8714,43.6012,34.2676,50.0000,49.5000,11.8028,10.0000,0.0000,8.0000,0.0000,745.5007,0.95000
16.2943,120.0,1,1,0,350.0000,3.75000,64.0100,43.6953,34.4281,50.0000,49.5000,11.7274,10.0000,0.0000,8.0000,0.0000,743.9097,0.95000
16.3746,120.0,1,1,0,350.0000,3.75000,64.1426,43.7888,34.5886,50.0000,49.5000,11.6512,10.0000,0.0000,8.0000,0.0000,742.3026,0.95000
16.4548,120.0,1,1,0,350.0000,3.75000,64.2689,43.8817,34.7492,50.0000,49.5000,11.5743,10.0000,0.0000,8.0000,0.0000,740.6801,0.95000
16.5351,120.0,1,1,0,350.0000,3.75000,64.3891,43.9740,34.9097,50.0000,49.5000,11.4967,10.0000,0.0000,8.0000,0.0000,739.0429,0.95000
16.6154,120.0,1,1,0,350.0000,3.75000,64.5029,44.0657,35.0702,50.0000,49.5000,11.4184,10.0000,0.0000,8.0000,0.0000,737.3919,0.95000
16.6957,120.0,1,1,0,350.0000,3.75000,64.6105,44.1567,35.2308,50.0000,49.5000,11.3395,10.0000,0.0000,8.0000,0.0000,735.7275,0.95000
16.7759,120.0,1,1,0,350.0000,3.75000,64.7116,44.2471,35.3913,50.0000,49.5000,11.2600,10.0000,0.0000,8.0000,0.0000,734.0508,0.95000
16.8562,120.0,1,1,0,350.0000,3.75000,64.8063,44.3368,35.5518,50.0000,49.5000,11.1800,10.0000,0.0000,8.0000,0.0000,732.3622,0.95000
16.9365,120.0,1,1,0,350.0000,3.75000,64.8946,44.4259,35.7124,50.0000,49.5000,11.0994,10.0000,0.0000,8.0000,0.0000,730.6627,0.95000
17.0167,80.0,1,1,0,350.0000,3.75000,64.9763,44.5144,35.8729,50.0000,49.5000,11.0184,10.0000,0.0000,8.0000,0.0000,728.9530,0.95000
17.0970,80.0,1,1,0,350.0000,3.75000,65.0515,44.6021,36.0334,50.0000,49.5000,10.9368,10.0000,0.0000,8.0000,0.0000,727.2338,0.95000
17.1773,80.0,1,1,0,350.0000,3.75000,65.1201,44.6893,36.1940,50.0000,49.5000,10.8549,10.0000,0.0000,8.0000,0.0000,725.5058,0.95000
17.2575,80.0,1,1,0,350.0000,3.75000,65.1821,44.7757,36.3545,50.0000,49.5000,10.7726,10.0000,0.0000,8.0000,0.0000,723.7699,0.95000
17.3378,80.0,1,1,0,350.0000,3.75000,65.2375,44.8615,36.5151,50.0000,49.5000,10.6900,10.0000,0.0000,8.0000,0.0000,722.0268,0.95000
17.4181,80.0,1,1,0,350.0000,3.75000,65.2862,44.9467,36.6756,50.0000,49.5000,10.6071,10.0000,0.0000,8.0000,0.0000,720.2772,0.95000
17.4983,80.0,1,1,0,350.0000,3.75000,65.3283,45.0312,36.8361,50.0000,49.5000,10.5238,10.0000,0.0000,8.0000,0.0000,718.5220,0.95000
17.5786,80.0,1,1,0,350.0000,3.75000,65.3636,45.1150,36.9967,50.0000,49.5000,10.4404,10.0000,0.0000,8.0000,0.0000,716.7619,0.95000
17.6589,80.0,1,1,0,350.0000,3.75000,65.3923,45.1981,37.1572,50.0000,49.5000,10.3568,10.0000,0.0000,8.0000,0.0000,714.9977,0.95000
17.7391,80.0,1,1,0,350.0000,3.75000,65.4142,45.2805,37.3177,50.0000,49.5000,10.2730,10.0000,0.0000,8.0000,0.0000,713.2302,0.95000
17.8194,80.0,1,1,0,350.0000,3.75000,65.4294,45.3623,37.4783,50.0000,49.5000,10.1891,10.0000,0.0000,8.0000,0.0000,711.4602,0.95000
17.8997,80.0,1,1,0,350.0000,3.75000,65.4378,45.4434,37.6388,50.0000,49.5000,10.1051,10.0000,0.0000,8.0000,0.0000,709.6884,0.95000
17.9799,80.0,1,1,0,350.0000,3.75000,65.4395,45.5239,37.7993,50.0000,49.5000,10.0210,10.0000,0.0000,8.0000,0.0000,707.9156,0.95000
18.0602,100.0,1,1,0,350.0000,3.75000,65.4344,45.6036,37.9599,50.0000,49.5000,9.9370,10.0000,0.0000,8.0000,0.0000,706.1426,0.95000
18.1405,100.0,1,1,0,350.0000,3.75000,65.4226,45.6827,38.1204,50.0000,49.5000,9.8529,10.0000,0.0000,8.0000,0.0000,704.3702,0.95000
18.2207,100.0,1,1,0,350.0000,3.75000,65.4041,45.7611,38.2809,50.0000,49.5000,9.7690,10.0000,0.0000,8.0000,0.0000,702.5992,0.95000
18.3010,100.0,1,1,0,350.0000,3.75000,65.3788,45.8389,38.4415,50.0000,49.5000,9.6851,10.0000,0.0000,8.0000,0.0000,700.8303,0.95000
18.3813,100.0,1,1,0,350.0000,3.75000,65.3468,45.9160,38.6020,50.0000,49.5000,9.6014,10.0000,0.0000,8.0000,0.0000,699.0644,0.95000
18.4615,100.0,1,1,0,350.0000,3.75000,65.3081,45.9923,38.7625,50.0000,49.5000,9.5179,10.0000,0.0000,8.0000,0.0000,697.3022,0.95000
18.5418,100.0,1,1,0,350.0000,3.75000,65.2627,46.0681,38.9231,50.0000,49.5000,9.4345,10.0000,0.0000,8.0000,0.0000,695.5444,0.95000
18.6221,100.0,1,1,0,350.0000,3.75000,65.2107,46.1431,39.0836,50.0000,49.5000,9.3514,10.0000,0.0000,8.0000,0.0000,693.7919,0.95000
18.7023,100.0,1,1,0,350.0000,3.75000,65.1519,46.2175,39.2441,50.0000,49.5000,9.2686,10.0000,0.0000,8.0000,0.0000,692.0455,0.95000
18.7826,100.0,1,1,0,350.0000,3.75000,65.0866,46.2913,39.4047,50.0000,49.5000,9.1862,10.0000,0.0000,8.0000,0.0000,690.3059,0.95000
18.8629,100.0,1,1,0,350.0000,3.75000,65.0147,46.3643,39.5652,50.0000,49.5000,9.1041,10.0000,0.0000,8.0000,0.0000,688.5739,0.95000
18.9431,100.0,1,1,0,350.0000,3.75000,64.9362,46.4368,39.7258,50.0000,49.5000,9.0223,10.0000,0.0000,8.0000,0.0000,686.8502,0.95000
19.0234,300.0,1,1,0,350.0000,3.75000,64.8512,46.5085,39.8863,50.0000,49.5000,8.9411,10.0000,0.0000,8.0000,0.0000,685.1356,0.95000
19.1037,300.0,1,1,0,350.0000,3.75000,64.7598,46.5797,40.0468,50.0000,49.5000,8.8602,10.0000,0.0000,8.0000,0.0000,683.4309,0.95000
19.1839,300.0,1,1,0,350.0000,3.75000,64.6618,46.6501,40.2074,50.0000,49.5000,8.7799,10.0000,0.0000,8.0000,0.0000,681.7368,0.95000
19.2642,300.0,1,1,0,350.0000,3.75000,64.5575,46.7200,40.3679,50.0000,49.5000,8.7002,10.0000,0.0000,8.0000,0.0000,680.0540,0.95000
19.3445,300.0,1,1,0,350.0000,3.75000,64.4468,46.7892,40.5284,50.0000,49.5000,8.6210,10.0000,0.0000,8.0000,0.0000,678.3834,0.95000
19.4247,300.0,1,1,0,350.0000,3.75000,64.3298,46.8577,40.6890,50.0000,49.5000,8.5424,10.0000,0.0000,8.0000,0.0000,676.7256,0.95000
19.5050,300.0,1,1,0,350.0000,3.75000,64.2065,46.9257,40.8495,50.0000,49.5000,8.4644,10.0000,0.0000,8.0000,0.0000,675.0814,0.95000
19.5853,300.0,1,1,0,350.0000,3.75000,64.0771,46.9930,41.0100,50.0000,49.5000,8.3871,10.0000,0.0000,8.0000,0.0000,673.4515,0.95000
19.6656,300.0,1,1,0,350.0000,3.75000,63.9415,47.0597,41.1706,50.0000,49.5000,8.3106,10.0000,0.0000,8.0000,0.0000,671.8366,0.95000
19.7458,300.0,1,1,0,350.0000,3.75000,63.7998,47.1258,41.3311,50.0000,49.5000,8.2348,10.0000,0.0000,8.0000,0.0000,670.2374,0.95000
19.8261,300.0,1,1,0,350.0000,3.75000,63.6521,47.1913,41.4916,50.0000,49.5000,8.1597,10.0000,0.0000,8.0000,0.0000,668.6547,0.95000
19.9064,300.0,1,1,0,350.0000,3.75000,63.4984,47.2562,41.6522,50.0000,49.5000,8.0855,10.0000,0.0000,8.0000,0.0000,667.0891,0.95000
19.9866,300.0,1,1,0,350.0000,3.75000,63.3388,47.3205,41.8127,50.0000,49.5000,8.0121,10.0000,0.0000,8.0000,0.0000,665.5414,0.95000
20.0669,450.0,1,1,0,350.0000,3.75000,63.1735,47.3842,41.9732,50.0000,49.5000,7.9396,10.0000,0.0000,8.0000,0.0000,664.0122,0.95000
20.1472,450.0,1,1,0,350.0000,3.75000,63.0023,47.4474,42.1338,50.0000,49.5000,7.8681,10.0000,0.0000,8.0000,0.0000,662.5022,0.95000
20.2274,450.0,1,1,0,350.0000,3.75000,62.8255,47.5100,42.2943,50.0000,49.5000,7.7974,10.0000,0.0000,8.0000,0.0000,661.0120,0.95000
20.3077,450.0,1,1,0,350.0000,3.75000,62.6431,47.5720,42.4548,50.0000,49.5000,7.7277,10.0000,0.0000,8.0000,0.0000,659.5423,0.95000
20.3880,450.0,1,1,0,350.0000,3.75000,62.4552,47.6335,42.6154,50.0000,49.5000,7.6591,10.0000,0.0000,8.0000,0.0000,658.0938,0.95000
20.4682,450.0,1,1,0,350.0000,3.75000,62.2619,47.6944,42.7759,50.0000,49.5000,7.5914,10.0000,0.0000,8.0000,0.0000,656.6671,0.95000
20.5485,450.0,1,1,0,350.0000,3.75000,62.0632,47.7548,42.9365,50.0000,49.5000,7.5249,10.0000,0.0000,8.0000,0.0000,655.2629,0.95000
20.6288,450.0,1,1,0,350.0000,3.75000,61.8593,47.8147,43.0970,50.0000,49.5000,7.4594,10.0000,0.0000,8.0000,0.0000,653.8817,0.95000
20.7090,450.0,1,1,0,350.0000,3.75000,61.6502,47.8741,43.2575,50.0000,49.5000,7.3950,10.0000,0.0000,8.0000,0.0000,652.5241,0.95000
20.7893,450.0,1,1,0,350.0000,3.75000,61.4360,47.9329,43.4181,50.0000,49.5000,7.3318,10.0000,0.0000,8.0000,0.0000,651.1909,0.95000
20.8696,450.0,1,1,0,350.0000,3.75000,61.2169,47.9913,43.5786,50.0000,49.5000,7.2698,10.0000,0.0000,8.0000,0.0000,649.8825,0.95000
20.9498,450.0,1,1,0,350.0000,3.75000,60.9929,48.0491,43.7391,50.0000,49.5000,7.2090,10.0000,0.0000,8.0000,0.0000,648.5995,0.95000
21.0301,400.0,1,1,0,350.0000,3.75000,60.7641,48.1065,43.8997,50.0000,49.5000,7.1494,10.0000,0.0000,8.0000,0.0000,647.3425,0.95000
21.1104,400.0,1,1,0,350.0000,3.75000,60.5306,48.1634,44.0602,50.0000,49.5000,7.0910,10.0000,0.0000,8.0000,0.0000,646.1120,0.95000
21.1906,400.0,1,1,0,350.0000,3.75000,60.2925,48.2199,44.2207,50.0000,49.5000,7.0340,10.0000,0.0000,8.0000,0.0000,644.9087,0.95000
21.2709,400.0,1,1,0,350.0000,3.75000,60.0499,48.2759,44.3813,50.0000,49.5000,6.9783,10.0000,0.0000,8.0000,0.0000,643.7330,0.95000
21.3512,400.0,1,1,0,350.0000,3.75000,59.8030,48.3315,44.5418,50.0000,49.5000,6.9238,10.0000,0.0000,8.0000,0.0000,642.5854,0.95000
21.4314,400.0,1,1,0,350.0000,3.75000,59.5519,48.3866,44.7023,50.0000,49.5000,6.8708,10.0000,0.0000,8.0000,0.0000,641.4665,0.95000
21.5117,400.0,1,1,0,350.0000,3.75000,59.2965,48.4414,44.8629,50.0000,49.5000,6.8191,10.0000,0.0000,8.0000,0.0000,640.3767,0.95000
21.5920,400.0,1,1,0,350.0000,3.75000,59.0372,48.4957,45.0234,50.0000,49.5000,6.7689,10.0000,0.0000,8.0000,0.0000,639.3165,0.95000
21.6722,400.0,1,1,0,350.0000,3.75000,58.7739,48.5496,45.1839,50.0000,49.5000,6.7200,10.0000,0.0000,8.0000,0.0000,638.2865,0.95000
21.7525,400.0,1,1,0,350.0000,3.75000,58.5068,48.6032,45.3445,50.0000,49.5000,6.6727,10.0000,0.0000,8.0000,0.0000,637.2870,0.95000
21.8328,400.0,1,1,0,350.0000,3.75000,58.2361,48.6564,45.5050,50.0000,49.5000,6.6267,10.0000,0.0000,8.0000,0.0000,636.3185,0.95000
21.9130,400.0,1,1,0,350.0000,3.75000,57.9617,48.7092,45.6656,50.0000,49.5000,6.5823,10.0000,0.0000,8.0000,0.0000,635.3814,0.95000
21.9933,400.0,1,1,0,350.0000,3.75000,57.6840,48.7617,45.8261,50.0000,49.5000,6.5394,10.0000,0.0000,8.0000,0.0000,634.4761,0.95000
22.0736,200.0,1,1,0,350.0000,3.75000,57.4029,48.8139,45.9866,50.0000,49.5000,6.4980,10.0000,0.0000,8.0000,0.0000,633.6031,0.95000
22.1538,200.0,1,1,0,350.0000,3.75000,57.1186,48.8657,46.1472,50.0000,49.5000,6.4582,10.0000,0.0000,8.0000,0.0000,632.7627,0.95000
22.2341,200.0,1,1,0,350.0000,3.75000,56.8312,48.9172,46.3077,50.0000,49.5000,6.4199,10.0000,0.0000,8.0000,0.0000,631.9553,0.95000
22.3144,200.0,1,1,0,350.0000,3.75000,56.5409,48.9685,46.4682,50.0000,49.5000,6.3832,10.0000,0.0000,8.0000,0.0000,631.1812,0.95000
22.3946,200.0,1,1,0,350.0000,3.75000,56.2478,49.0194,46.6288,50.0000,49.5000,6.3481,10.0000,0.0000,8.0000,0.0000,630.4408,0.95000
22.4749,200.0,1,1,0,350.0000,3.75000,55.9520,49.0701,46.7893,50.0000,49.5000,6.3146,10.0000,0.0000,8.0000,0.0000,629.7344,0.95000
22.5552,200.0,1,1,0,350.0000,3.75000,55.6536,49.1205,46.9498,50.0000,49.5000,6.2828,10.0000,0.0000,8.0000,0.0000,629.0624,0.95000
22.6355,200.0,1,1,0,350.0000,3.75000,55.3528,49.1707,47.1104,50.0000,49.5000,6.2525,10.0000,0.0000,8.0000,0.0000,628.4250,0.95000
22.7157,200.0,1,1,0,350.0000,3.75000,55.0497,49.2207,47.2709,50.0000,49.5000,6.2240,10.0000,0.0000,8.0000,0.0000,627.8225,0.95000
22.7960,200.0,1,1,0,350.0000,3.75000,54.7444,49.2704,47.4314,50.0000,49.5000,6.1971,10.0000,0.0000,8.0000,0.0000,627.2551,0.95000
22.8763,200.0,1,1,0,350.0000,3.75000,54.4372,49.3200,47.5920,50.0000,49.5000,6.1719,10.0000,0.0000,8.0000,0.0000,626.7232,0.95000
22.9565,200.0,1,1,0,350.0000,3.75000,54.1280,49.3693,47.7525,50.0000,49.5000,6.1483,10.0000,0.0000,8.0000,0.0000,626.2269,0.95000
23.0368,100.0,1,1,0,350.0000,3.75000,53.8171,49.4185,47.9130,50.0000,49.5000,6.1265,10.0000,0.0000,8.0000,0.0000,625.7666,0.95000
23.1171,100.0,1,1,0,350.0000,3.75000,53.5045,49.4675,48.0736,50.0000,49.5000,6.1064,10.0000,0.0000,8.0000,0.0000,625.3423,0.95000
23.1973,100.0,1,1,0,350.0000,3.75000,53.1905,49.5164,48.2341,50.0000,49.5000,6.0880,10.0000,0.0000,8.0000,0.0000,624.9542,0.95000
23.2776,100.0,1,1,0,350.0000,3.75000,52.8752,49.5651,48.3946,50.0000,49.5000,6.0713,10.0000,0.0000,8.0000,0.0000,624.6026,0.95000
23.3579,100.0,1,1,0,350.0000,3.75000,52.5586,49.6137,48.5552,50.0000,49.5000,6.0564,10.0000,0.0000,8.0000,0.0000,624.2876,0.95000
23.4381,100.0,1,1,0,350.0000,3.75000,52.2410,49.6622,48.7157,50.0000,49.5000,6.0432,10.0000,0.0000,8.0000,0.0000,624.0093,0.95000
23.5184,100.0,1,1,0,350.0000,3.75000,51.9225,49.7106,48.8763,50.0000,49.5000,6.0318,10.0000,0.0000,8.0000,0.0000,623.7679,0.95000
23.5987,100.0,1,1,0,350.0000,3.75000,51.6032,49.7590,49.0368,50.0000,49.5000,6.0221,10.0000,0.0000,8.0000,0.0000,623.5634,0.95000
23.6789,100.0,1,1,0,350.0000,3.75000,51.2833,49.8073,49.1973,50.0000,49.5000,6.0141,10.0000,0.0000,8.0000,0.0000,623.3960,0.95000
23.7592,100.0,1,1,0,350.0000,3.75000,50.9629,49.8555,49.3579,50.0000,49.5000,6.0079,10.0000,0.0000,8.0000,0.0000,623.2657,0.95000
23.8395,100.0,1,1,0,350.0000,3.75000,50.6421,49.9037,49.5184,50.0000,49.5000,6.0035,10.0000,0.0000,8.0000,0.0000,623.1726,0.95000
23.9197,100.0,1,1,0,350.0000,3.75000,50.3211,49.9518,49.6789,50.0000,49.5000,6.0009,10.0000,0.0000,8.0000,0.0000,623.1168,0.95000
24.0000,100.0,1,1,0,350.0000,3.75000,50.0000,50.0000,50.0000,50.0000,49.5000,6.0000,10.0000,0.0000,6.0000,0.0000,623.0981,0.95000


==> data/traj_f1.csv <==
s_m,x_m,y_m,v_ms,v_kmh,v_max_kmh,t_s,a_ms2,a_g,F_motor_N,mode,SOC_pct,P_batt_W,kappa
0.0,3.11,0.14,77.929,280.5,360.0,0.000,4.861,0.496,-3151.8,Regen,31.62,-233337.6,0.000254
58.0,41.31,-44.25,81.549,293.6,360.0,0.745,3.994,0.407,8980.0,Boost,24.70,349697.7,0.000183
116.1,79.33,-88.79,84.393,303.8,360.0,1.457,2.157,0.220,8546.3,Boost,18.24,338042.9,0.000035
174.1,117.40,-133.29,85.876,309.2,360.0,2.144,0.916,0.093,7159.7,Boost,14.00,226055.7,0.000012
232.2,155.45,-177.81,86.496,311.4,360.0,2.820,-0.066,-0.007,6207.1,Boost,11.32,143988.4,0.000017
290.2,193.47,-222.35,86.452,311.2,360.0,3.491,-0.898,-0.092,5402.8,Boost,10.00,70505.4,0.000022
348.3,231.44,-266.94,85.849,309.1,360.0,4.163,-6.340,-0.646,4660.6,Boost,10.00,4.7,0.000027
406.3,269.34,-311.59,81.562,293.6,360.0,4.839,0.040,0.004,-0.0,Regen,10.00,-101.0,0.000032
464.4,307.16,-356.30,81.591,293.7,360.0,5.551,0.034,0.003,4904.9,Boost,10.00,100.8,0.000037
522.4,344.89,-401.10,81.615,293.8,360.0,6.262,0.029,0.003,4902.3,Boost,10.00,0.1,0.000115
580.5,382.64,-445.88,81.635,293.9,360.0,6.973,-5.747,-0.586,4901.1,Boost,10.00,0.0,0.000770
638.5,420.85,-490.25,77.549,279.2,360.0,7.684,-7.043,-0.718,-0.0,Regen,10.00,-101.0,0.007239
696.6,447.70,-541.58,72.277,260.2,260.2,8.433,-12.645,-1.289,-1384.7,Regen,12.13,-95181.1,0.010706
754.6,439.63,-598.90,62.122,223.6,324.5,9.236,-15.109,-1.540,-5616.5,Regen,20.73,-331562.5,0.009470
812.6,412.89,-649.74,48.005,172.8,172.8,10.170,-4.367,-0.445,-7290.9,Regen,31.90,-332600.0,0.016146
870.7,357.47,-660.30,42.724,153.8,153.8,11.380,9.281,0.946,-1634.6,Regen,34.41,-66447.4,0.017336
928.7,316.46,-620.60,55.334,199.2,214.0,12.738,7.886,0.804,12022.2,Boost,26.28,279083.8,0.012476
986.8,284.16,-571.75,63.606,229.0,353.3,13.787,3.913,0.399,10335.5,Boost,19.41,270840.6,0.001340
1044.8,251.83,-522.93,67.177,241.8,360.0,14.700,2.630,0.268,6681.7,Boost,18.18,51316.9,0.006447
1102.9,211.56,-481.29,69.450,250.0,250.0,15.564,-7.365,-0.751,5761.0,Boost,18.18,0.0,0.010951
1160.9,154.41,-471.75,63.294,227.9,281.4,16.400,-14.532,-1.481,-2324.5,Regen,21.74,-139870.5,0.010184
1219.0,100.68,-452.76,49.967,179.9,179.9,17.317,6.135,0.625,-7004.6,Regen,32.48,-332600.0,0.014740
1277.0,76.38,-400.49,57.094,205.5,236.6,18.479,4.256,0.434,8113.1,Boost,30.60,66430.6,0.011472
1335.1,58.25,-344.89,61.421,221.1,255.4,19.495,3.583,0.365,6514.0,Boost,30.60,0.0,0.010827
1393.1,16.79,-304.99,64.807,233.3,233.3,20.440,3.029,0.309,6173.7,Boost,30.60,0.0,0.011564
1451.2,-40.67,-296.98,67.521,243.1,353.7,21.336,-4.829,-0.492,5925.6,Boost,30.60,1.1,0.009084
1509.2,-97.40,-286.31,63.369,228.1,228.1,22.196,-9.603,-0.979,-643.9,Regen,31.59,-38864.7,0.011815
1567.3,-136.19,-243.95,54.573,196.5,201.1,23.112,3.664,0.374,-4218.8,Regen,38.05,-218820.7,0.013096
1625.3,-136.46,-186.90,58.470,210.5,210.5,24.175,5.050,0.515,5734.7,Clip,38.06,-100.0,0.012601
1683.3,-117.20,-131.60,63.484,228.5,359.9,25.168,-6.179,-0.630,7428.6,Boost,36.15,75255.9,0.007939
1741.4,-118.04,-74.33,57.834,208.2,214.6,26.082,4.144,0.422,-1941.7,Regen,39.12,-106784.7,0.012370
1799.4,-156.11,-31.44,61.993,223.2,223.2,27.086,5.230,0.533,6453.9,Boost,39.12,0.0,0.011961
1857.5,-209.40,-7.32,66.891,240.8,360.0,28.022,4.297,0.438,7875.9,Boost,35.91,133390.0,0.005390
1915.5,-266.55,3.71,70.619,254.2,360.0,28.890,2.035,0.207,7347.1,Boost,33.05,124999.8,0.005110
1973.6,-324.86,-0.14,72.292,260.3,360.0,29.712,1.740,0.177,5534.5,Boost,33.05,0.0,0.005831
2031.6,-379.04,-21.99,73.689,265.3,360.0,30.515,1.490,0.152,5429.6,Boost,33.05,0.0,0.005263
2089.7,-427.08,-54.96,74.863,269.5,360.0,31.303,1.279,0.130,5344.5,Boost,33.05,0.0,0.005182
2147.7,-465.70,-98.94,75.854,273.1,360.0,32.078,0.363,0.037,5274.6,Boost,33.05,0.0,0.003579
2205.8,-502.30,-144.65,76.132,274.1,360.0,32.843,-12.467,-1.271,4553.5,Boost,33.05,0.0,0.000432
2263.8,-539.16,-190.16,66.627,239.9,239.9,33.606,-1.610,-0.164,-5253.2,Regen,41.10,-332600.0,0.011133
2321.9,-593.49,-205.74,65.225,234.8,234.8,34.477,-7.601,-0.775,1883.6,Clip,41.11,-100.0,0.011504
2379.9,-651.78,-211.39,58.460,210.5,358.6,35.367,-21.104,-2.151,-2801.1,Regen,45.40,-155667.7,0.005144
2437.9,-708.19,-207.40,37.505,135.0,135.0,36.360,1.281,0.131,-9332.0,Regen,59.70,-332600.0,0.020374
2496.0,-723.59,-151.27,39.488,142.2,142.2,37.908,7.089,0.723,2322.8,Clip,59.70,-100.0,0.019297
2554.0,-736.09,-94.05,49.909,179.7,360.0,39.378,6.009,0.613,9140.6,Boost,57.79,59046.1,0.000254
2612.1,-748.08,-36.73,56.898,204.8,360.0,40.541,4.286,0.437,7968.2,Boost,56.20,56076.0,0.000133
2670.1,-760.18,20.57,61.270,220.6,360.0,41.561,3.607,0.368,6530.1,Boost,56.20,0.0,0.000579
2728.2,-771.45,78.02,64.687,232.9,360.0,42.508,-1.660,-0.169,6185.1,Boost,56.20,0.0,0.006316
2786.2,-763.24,135.22,63.198,227.5,360.0,43.406,-14.579,-1.486,1660.1,Boost,56.20,0.0,0.007221
2844.3,-740.42,189.15,49.807,179.3,179.3,44.324,-21.853,-2.228,-7027.2,Regen,66.97,-332600.0,0.014869
2902.3,-749.89,236.25,24.338,87.6,87.6,45.490,6.011,0.613,-7687.2,Regen,78.75,-177837.7,0.038590
2960.4,-788.48,196.64,38.675,139.2,139.2,47.875,7.059,0.720,8909.9,Boost,78.75,0.0,0.032778
3018.4,-819.04,146.73,49.269,177.4,360.0,49.375,6.058,0.618,9121.1,Boost,77.06,51884.2,0.006685
3076.5,-850.76,97.54,56.407,203.1,360.0,50.554,5.112,0.521,7997.3,Boost,75.52,53685.5,0.003678
3134.5,-891.90,56.11,61.667,222.0,360.0,51.583,4.332,0.442,7351.9,Boost,74.06,56076.0,0.005721
3192.6,-944.69,31.98,65.745,236.7,360.0,52.524,3.700,0.377,6938.8,Boost,72.61,59046.1,0.007664
3250.6,-1003.01,27.05,69.012,248.4,360.0,53.407,3.186,0.325,6659.1,Boost,71.14,62583.7,0.005740
3308.6,-1061.26,32.27,71.692,258.1,360.0,54.248,2.766,0.282,6464.4,Boost,69.65,66674.7,0.003205
3366.7,-1117.87,47.01,73.931,266.2,360.0,55.058,2.422,0.247,6328.0,Boost,68.09,71302.5,0.002924
3424.7,-1172.81,67.15,75.833,273.0,360.0,55.843,2.139,0.218,6233.8,Boost,66.46,76448.5,0.003157
3482.8,-1222.90,97.31,77.471,278.9,360.0,56.608,1.906,0.194,6171.2,Boost,64.76,82092.0,0.003682
3540.8,-1265.15,137.67,78.899,284.0,360.0,57.357,1.414,0.144,6133.2,Boost,62.95,88210.3,0.004088
3598.9,-1296.66,186.87,79.939,287.8,360.0,58.093,0.344,0.035,5840.2,Boost,61.54,70277.7,0.003962
3656.9,-1320.97,240.14,80.189,288.7,360.0,58.819,-6.772,-0.690,4989.5,Boost,61.54,0.1,0.002583
3715.0,-1345.25,293.44,75.287,271.0,348.2,59.543,-12.494,-1.274,-925.0,Regen,62.96,-66257.0,0.001529
3773.0,-1376.52,341.91,65.654,236.4,236.4,60.314,-10.490,-1.069,-5330.9,Regen,71.12,-332600.0,0.011544
3831.1,-1431.95,356.22,56.380,203.0,204.0,61.198,4.363,0.445,-4649.4,Regen,78.25,-249128.2,0.013551
3889.1,-1489.03,344.28,60.872,219.1,319.6,62.228,-15.967,-1.628,6572.8,Boost,78.25,0.0,0.010011
3947.2,-1527.00,303.11,45.647,164.3,164.3,63.181,1.662,0.169,-7667.6,Regen,90.00,-332600.0,0.016074
4005.2,-1518.23,246.73,47.760,171.9,171.9,64.453,7.542,0.769,3153.6,Clip,90.00,-100.0,0.015813
4063.2,-1479.19,203.53,56.926,204.9,257.2,65.668,6.465,0.659,9699.1,Boost,85.47,160028.9,0.010268
4121.3,-1433.41,167.02,63.518,228.7,360.0,66.688,5.537,0.564,8830.8,Boost,81.17,169279.0,0.003894
4179.3,-1385.03,134.03,68.577,246.9,360.0,67.602,4.774,0.487,8309.2,Boost,76.97,178652.8,0.001259
4237.4,-1335.23,103.22,72.618,261.4,360.0,68.448,4.147,0.423,7970.6,Boost,72.79,188112.5,0.000937
4295.4,-1283.99,74.88,75.933,273.4,360.0,69.248,3.629,0.370,7741.6,Boost,68.60,197620.1,0.001122
4353.5,-1230.99,50.00,78.707,283.3,360.0,70.012,3.198,0.326,7583.6,Boost,64.35,207137.2,0.001170
4411.5,-1177.24,26.74,81.066,291.8,360.0,70.750,2.836,0.289,7474.1,Boost,60.04,216625.6,0.001343
4469.6,-1121.73,8.10,83.096,299.1,360.0,71.466,2.529,0.258,7399.2,Boost,55.66,226047.1,0.001295
4527.6,-1066.04,-10.02,84.863,305.5,360.0,72.164,2.268,0.231,7349.5,Boost,51.19,235363.5,0.000602
4585.7,-1010.50,-28.60,86.414,311.1,360.0,72.848,1.561,0.159,7318.4,Boost,46.62,244535.6,0.000221
4643.7,-955.17,-47.80,87.463,314.9,360.0,73.520,1.046,0.107,6858.4,Boost,42.75,210264.2,0.000209
4701.8,-899.78,-66.82,88.157,317.4,360.0,74.184,0.846,0.086,6520.5,Boost,39.38,183917.0,0.000097
4759.8,-844.38,-85.80,88.713,319.4,360.0,74.842,-6.760,-0.689,6427.0,Boost,36.13,179009.2,0.000099
4817.9,-789.00,-104.86,84.290,303.4,360.0,75.496,-0.481,-0.049,-0.0,Regen,36.13,-101.0,0.000295
4875.9,-733.24,-122.74,83.959,302.3,360.0,76.185,-0.417,-0.043,4765.4,Boost,36.13,0.1,0.000729
4933.9,-676.20,-133.84,83.671,301.2,360.0,76.876,-0.362,-0.037,4781.8,Boost,36.13,0.1,0.007817
4992.0,-620.06,-117.66,83.420,300.3,360.0,77.570,-0.315,-0.032,4796.2,Boost,36.13,0.1,0.008326
5050.0,-567.33,-92.38,83.200,299.5,360.0,78.266,-6.775,-0.691,4807.7,Clip,36.13,-100.0,0.003907
5108.1,-520.32,-57.55,78.473,282.5,360.0,78.964,0.617,0.063,-617.6,Regen,37.08,-46146.3,0.003976
5166.1,-477.48,-17.62,78.930,284.1,360.0,79.703,-12.415,-1.266,5069.1,Boost,37.08,0.0,0.002252
5224.2,-435.16,22.86,69.799,251.3,360.0,80.439,-12.939,-1.319,-5014.4,Regen,44.76,-332600.0,0.000438
5282.2,-392.57,63.05,59.039,212.5,360.0,81.270,-18.386,-1.874,-5928.3,Regen,53.85,-332600.0,0.001235
5340.3,-345.29,96.58,40.962,147.5,147.5,82.254,-9.904,-1.010,-8544.5,Regen,66.94,-332600.0,0.018361
5398.3,-295.10,70.14,26.927,96.9,96.9,83.671,1.324,0.135,-4396.2,Regen,73.68,-112559.5,0.032835
5456.4,-248.26,103.79,29.781,107.2,107.2,85.826,9.318,0.950,1935.9,Clip,73.69,-100.0,0.028822
5514.4,-193.37,121.44,47.942,172.6,229.5,87.776,9.575,0.976,13885.8,Boost,64.28,279594.6,0.011733
5572.5,-135.65,112.06,59.535,214.3,296.5,88.986,8.151,0.831,12262.0,Boost,54.88,347289.3,0.009809
5630.5,-83.76,85.50,67.482,242.9,360.0,89.961,6.847,0.698,10839.2,Boost,46.54,348793.2,0.005572
5688.5,-39.53,47.28,73.372,264.1,360.0,90.821,5.760,0.587,9980.9,Boost,38.86,349698.0,0.005131
5746.6,-0.19,3.91,77.929,280.5,360.0,91.613,5.760,0.587,9400.9,Boost,31.62,349999.9,0.002971


==> data/traj_f1_track_Boost.csv <==
x_m,y_m
41.31,-44.25
79.33,-88.79
117.40,-133.29
155.45,-177.81
193.47,-222.35
231.44,-266.94
307.16,-356.30
344.89,-401.10
382.64,-445.88
316.46,-620.60
284.16,-571.75
251.83,-522.93
211.56,-481.29
76.38,-400.49
58.25,-344.89
16.79,-304.99
-40.67,-296.98
-117.20,-131.60
-156.11,-31.44
-209.40,-7.32
-266.55,3.71
-324.86,-0.14
-379.04,-21.99
-427.08,-54.96
-465.70,-98.94
-502.30,-144.65
-736.09,-94.05
-748.08,-36.73
-760.18,20.57
-771.45,78.02
-763.24,135.22
-788.48,196.64
-819.04,146.73
-850.76,97.54
-891.90,56.11
-944.69,31.98
-1003.01,27.05
-1061.26,32.27
-1117.87,47.01
-1172.81,67.15
-1222.90,97.31
-1265.15,137.67
-1296.66,186.87
-1320.97,240.14
-1489.03,344.28
-1479.19,203.53
-1433.41,167.02
-1385.03,134.03
-1335.23,103.22
-1283.99,74.88
-1230.99,50.00
-1177.24,26.74
-1121.73,8.10
-1066.04,-10.02
-1010.50,-28.60
-955.17,-47.80
-899.78,-66.82
-844.38,-85.80
-733.24,-122.74
-676.20,-133.84
-620.06,-117.66
-477.48,-17.62
-193.37,121.44
-135.65,112.06
-83.76,85.50
-39.53,47.28
-0.19,3.91


==> data/traj_f1_track_Clip.csv <==
x_m,y_m
-136.46,-186.90
-593.49,-205.74
-723.59,-151.27
-1518.23,246.73
-567.33,-92.38
-248.26,103.79


==> data/traj_f1_track_Regen.csv <==
x_m,y_m
3.11,0.14
269.34,-311.59
420.85,-490.25
447.70,-541.58
439.63,-598.90
412.89,-649.74
357.47,-660.30
154.41,-471.75
100.68,-452.76
-97.40,-286.31
-136.19,-243.95
-118.04,-74.33
-539.16,-190.16
-651.78,-211.39
-708.19,-207.40
-740.42,189.15
-749.89,236.25
-1345.25,293.44
-1376.52,341.91
-1431.95,356.22
-1527.00,303.11
-789.00,-104.86
-520.32,-57.55
-435.16,22.86
-392.57,63.05
-345.29,96.58
-295.10,70.14

